Positive Mass in General Relativity Without Energy Conditions

A long-standing problem in physics is why observed masses are always positive. While energy conditions in quantum field theory can partly answer this problem, in this paper we find evidence that classical general relativity abhors negative masses, without the need for quantum theory or energy conditions. This is done by considering many different models of negative-mass "stars" and showing they are dynamically unstable. A fortiori, we show that any barotropic negative-mass star must be dynamically unstable.

==> EoSSol.csv <==
r,rho,P
0.01,0.48998775033926956,0.06566188889714676
0.02,0.4799737608807073,0.06542429460749115
0.03,0.46996453116941705,0.06503990734206999
0.04,0.4599576714903501,0.06451791983434225
0.05,0.44995218286587063,0.06386739852541512
0.06,0.4399514409578043,0.0630976112257175
0.07,0.4299537018334281,0.062217375073817395
0.08,0.41995660800939116,0.06123523593043584
0.09,0.40995963193754814,0.06015972705736196
0.1,0.3999625422964559,0.05899927012435066
0.11,0.38996522035510506,0.05776216461409395
0.12,0.379967677595366,0.0564565848154031
0.13,0.3699699121948146,0.055090561664678156
0.14,0.35997195960102135,0.05367197743666787
0.15,0.34997386466637165,0.05220855395817251
0.16,0.33997560825632805,0.050707838349344954
0.17,0.3299772199555167,0.04917720574012149
0.18,0.3199787176489976,0.04762384100579009
0.19,0.309980110713025,0.04605473383117535
0.2,0.29998141031363124,0.044476667518076454
0.21,0.2899826253202134,0.04289621025642716
0.22,0.2799837600925352,0.041319703418357986
0.23,0.26998482644695543,0.039753255226837036
0.24,0.2599858329335906,0.03820272830601712
0.25,0.24998678528798457,0.03667372969838901
0.26,0.23998768954925162,0.035171600650522404
0.27,0.22998855028769138,0.03370140683393505
0.28,0.21998937919467046,0.0322679278458745
0.29,0.20999017448594548,0.030875645936691388
0.3,0.19999092943688263,0.02952873692214194
0.31,0.18999165190534556,0.028231059620401403
0.32,0.17999236304137678,0.026986147037357418
0.33,0.16999304336842375,0.025797196245379128
0.34,0.1599936419017525,0.02466705960448872
0.35,0.14999424010304968,0.023598235513798544
0.36,0.13999505059181047,0.022592874982926902
0.37,0.12999562971192563,0.02165271974455585
0.38,0.11999618889188872,0.02077917985527052
0.39,0.10999675121756988,0.019973278201261
0.4,0.0999973234203698,0.019235649715905547
0.41,0.0899978560867725,0.01856655009887661
0.42,0.0799983990237501,0.017965856651864846
0.43,0.06999896818724581,0.017433067838061804
0.44,0.0599995477484081,0.016967306315796845
0.45,0.050000105109383686,0.016567330712967107
0.46,0.04000068697237363,0.016231545749565923
0.47,0.030001274407046457,0.0159580120216345
0.48,0.020001862756886597,0.01574446299874011
0.49,0.010002407256784753,0.01558832226745029
0.5,2.8965647082284827e-6,0.015486724469157654
0.51,-0.009996543961424367,0.015436538291677532
0.52,-0.01999597593414022,0.015434386058242175
0.53,-0.029994910354303263,0.015476671209857658
0.54,-0.03999393336415727,0.015559610373739015
0.55,-0.04999306218130795,0.015679259685895293
0.56,-0.05999217192018777,0.01583153951012214
0.57,-0.06999145489322035,0.016012269934416783
0.58,-0.07999058205431309,0.016217184952451908
0.59,-0.08998980021184388,0.016441980257947204
0.6,-0.09998895970990558,0.016682320619049847
0.61,-0.109988064788556,0.016933876034640822
0.62,-0.11998710134717469,0.017192340980838428
0.63,-0.12998602285624505,0.017453455866616126
0.64,-0.13998479995833293,0.017713026176585732
0.65,-0.14998338459863084,0.01796693938498629
0.66,-0.15998171882574683,0.01821117845154287
0.67,-0.1699796848530321,0.01844183465604773
0.68,-0.17997717949993686,0.018655117235451064
0.69,-0.1899739495865479,0.018847361136971583
0.7,-0.19996955137712982,0.01901503159905481
0.71,-0.20996298985893921,0.019154728661161878
0.72,-0.21995169703864997,0.01926318924738927
0.73,-0.2299260680362832,0.019337287840849614
0.74,-0.23978942757591573,0.019374036949494144
0.75,-0.23833773719094475,0.019371016094229754
0.76,-0.2289518432503253,0.01933164075257876
0.77,-0.21993707112598088,0.01926305475626679
0.78,-0.21131530193658443,0.0191713069874038
0.79,-0.2030620442609669,0.01906140059924042
0.8,-0.19515081962776804,0.01893748267436877
0.81,-0.18755779020116184,0.018803015507205506
0.82,-0.18026110245962482,0.01866088445673111
0.83,-0.17324115197116116,0.018513502197629123
0.84,-0.16648013722271257,0.018362882897364673
0.85,-0.15996211938772859,0.018210711882333305
0.86,-0.15367268078141186,0.01805839697155883
0.87,-0.14759873804572254,0.017907110971207663
0.88,-0.14172861601578565,0.017757831747232992
0.89,-0.13605157955577296,0.017611367712478735
0.9,-0.13055781804830188,0.01746838081259885
0.91,-0.1252384139756532,0.0173294122311011
0.92,-0.12008521097454024,0.01719489712868979
0.93,-0.1150907707069984,0.017065182171657547
0.94,-0.1102483994947155,0.01694053629367395
0.95,-0.10555168762959935,0.01682115876353811
0.96,-0.10099493607431878,0.016707193146865574
0.97,-0.09657285639379731,0.016598732036318346
0.98,-0.09228051173467756,0.01649582405433473
0.99,-0.08811349250484844,0.016398482734562698
1.,-0.08406763845050946,0.01630668745561014
1.01,-0.08013914103653448,0.01622038998859396
1.02,-0.07632446174143066,0.016139517385051656
1.03,-0.07262034275037851,0.016063976004404103
1.04,-0.06902378817321253,0.015993654231768066
1.05,-0.06553200376729022,0.015928424941219002
1.06,-0.06214243106037671,0.015868147656145738
1.07,-0.058852713829278536,0.015812670729059286
1.08,-0.05566061377081137,0.015761832924138738
1.09,-0.052564162735661765,0.01571546505554697
1.1,-0.04956143967963974,0.015673391474192565
1.11,-0.04665078683003335,0.015635431140592442
1.12,-0.04383055449520385,0.015601398723292999
1.13,-0.04109931433102083,0.015571105737560738
1.14,-0.03845569074825564,0.015544361396395652
1.15,-0.03589844573285506,0.015520973444824657
1.16,-0.033426448364946695,0.01550074892247009
1.17,-0.031038605502316394,0.015483494856243089
1.18,-0.02873400073565561,0.01546901891331245
1.19,-0.02651172014419961,0.01545712998182304
1.2,-0.024370928733096618,0.015447638730629492
1.21,-0.022310913921355188,0.01544035813936488
1.22,-0.020330963982860918,0.015435103932842871
1.23,-0.018430477201981446,0.015431695040398033
1.24,-0.016608845896047338,0.015429954111394207
1.25,-0.01486555530430994,0.015429707871791076
1.26,-0.013200120524555204,0.015430787485421562
1.27,-0.011612183888096409,0.015433028802681523
1.28,-0.010101574661045207,0.015436272188162327
1.29,-0.008667318625513664,0.015440365586063577
1.3,-0.007309307579504988,0.015445161096169124
1.31,-0.006027160325136711,0.015450517700619658
1.32,-0.004820663605596379,0.015456300151408541
1.33,-0.003689541635438958,0.015462380088677499
1.34,-0.0026335005379678252,0.015468636285594705
1.35,-0.0016522711265106334,0.015474954646426198
1.36,-0.0007455712887059757,0.015481228588674307
1.37,0.0000868453878446627,0.015487358970776565
1.38,0.0008452151883688882,0.01549325450512255
1.39,0.0015298404320385182,0.015498832095288316
1.4,0.002140985680976683,0.01550401664703602
1.41,0.0026789367794007772,0.015508741339479713
1.42,0.003144003421121914,0.015512947883479676
1.43,0.0035365094529290087,0.015516586382856253
1.44,0.0038568000560954283,0.015519615435271012
1.45,0.004105240689020945,0.0155220021947381
1.46,0.004282228490791319,0.01552372238628796
1.47,0.004388197230418793,0.015524760262807335
1.48,0.004423614409152699,0.01552510849010621
1.49,0.004388992551914346,0.015524768060274096
1.5,0.004284870868151152,0.015523748199636849
1.51,0.004111843191963173,0.015522066091945664
1.52,0.0038705537138587582,0.015519746726869591
1.53,0.0035616944740373894,0.015516822606855468
1.54,0.003186013932734042,0.015513333488102096
1.55,0.002744309072786663,0.015509325892587586
1.56,0.002237467234928248,0.01550485293929456
1.57,0.0016664030770700594,0.015499973715597345
1.58,0.0010320957207805713,0.015494752931099885
1.59,0.0003356209306552626,0.015489260299666931
1.6,-0.00042189214707472403,0.015483570117785084
1.61,-0.001239244008920314,0.015477760575626423
1.62,-0.0021151588180764154,0.015471913141982683
1.63,-0.0030482903910717626,0.015466111971133225
1.64,-0.004037206512068422,0.015460443188828036
1.65,-0.005080404289487145,0.01545499421516632
1.66,-0.00617630066816981,0.015449853017496294
1.67,-0.007323223076528746,0.015445107382368976
1.68,-0.008519450073785627,0.015440844181048036
1.69,-0.009763152659052077,0.015437148626052586
1.7,-0.011052449892082568,0.015434103558236056
1.71,-0.012385396960896227,0.01543178875012934
1.72,-0.013759910073243257,0.015430280200889017
1.73,-0.015173911674369748,0.015429649465665279
1.74,-0.016626443642297477,0.015429963706055589
1.75,-0.018112790795056167,0.015431283205242525
1.76,-0.019631794197009902,0.015433662284313528
1.77,-0.02118113507813834,0.015437148776678873
1.78,-0.02275832371101964,0.015441783246310951
1.79,-0.024360918081670842,0.0154475989479157
1.8,-0.025986395082884212,0.015454621280797944
1.81,-0.027632200438482076,0.015462867692491533
1.82,-0.02929566619368471,0.015472347239092672
1.83,-0.03097417421723993,0.015483060773193235
1.84,-0.03266501644090185,0.01549500086492072
1.85,-0.03436551130576571,0.015508151911814651
1.86,-0.03607292728515535,0.015522490263894637
1.87,-0.03778457687818298,0.015537984477398086
1.88,-0.03949770237018947,0.015554595478752748
1.89,-0.04120959715083642,0.015572277036419698
1.9,-0.04291754712492503,0.015590976163217784
1.91,-0.04461884823951666,0.015610633476028734
1.92,-0.046310853626085155,0.01563118379233388
1.93,-0.047990892572153394,0.01565255667545327
1.94,-0.04965638535035361,0.01567467698635702
1.95,-0.051304762824046474,0.015697465478636017
1.96,-0.052933521531076715,0.015720839537306196
1.97,-0.05454021264192278,0.015744713729790416
1.98,-0.05612244716220736,0.015769000428767593
1.99,-0.05767789319581457,0.015793610362828878
2.,-0.05920432467516878,0.01581845354803779


==> FitData.csv <==
0.499,0.06574245792419829
0.498,0.065739963076713
0.497,0.06573583840032822
0.496,0.06573009284416312
0.495,0.06572273538910148
0.494,0.0657137750440174
0.493,0.0657032208423026
0.492,0.06569108183867628
0.491,0.06567736710625392
0.49,0.0656620857338591
0.489,0.06564524682355778
0.488,0.06562685948840061
0.487,0.06560693285035565
0.486,0.06558547603841927
0.485,0.0655624981868888
0.484,0.0655380084337873
0.483,0.06551201591942662
0.482,0.06548452978509826
0.481,0.06545555917188249
0.48,0.06542511321956504
0.479,0.0653932010656542
0.478,0.06535983184448796
0.477,0.0653250146864261
0.476,0.06528875871711735
0.475,0.06525107305683805
0.474,0.06521196681989418
0.473,0.06517144911408104
0.472,0.06512952904019743
0.471,0.06508621569160751
0.47,0.06504151815384648
0.469,0.06499544550426639
0.46799999999999997,0.06494800681171839
0.46699999999999997,0.06489921113626704
0.46599999999999997,0.06484906752893456
0.46499999999999997,0.0647975850314714
0.464,0.06474477267615078
0.463,0.06469063948558465
0.462,0.06463519447255897
0.461,0.06457844663988543
0.46,0.06452040498026942
0.459,0.06446107847619054
0.458,0.06440047609979561
0.457,0.06433860681280199
0.456,0.06427547956640997
0.455,0.06421110330122351
0.454,0.06414548694717782
0.453,0.06407863942347267
0.452,0.0640105696385113
0.451,0.06394128648984351
0.45,0.06387079886411227
0.449,0.06379911563700359
0.448,0.06372624567319882
0.447,0.06365219782632887
0.446,0.06357698093893006
0.445,0.06350060384240093
0.444,0.06342307535696028
0.443,0.06334440429160526
0.442,0.06326459944406995
0.441,0.0631836696007838
0.44,0.06310162353683012
0.439,0.06301847001590406
0.438,0.06293421779026995
0.437,0.06284887560071825
0.436,0.06276245217652185
0.435,0.06267495623539115
0.434,0.0625863964834287
0.433,0.06249678161508256
0.432,0.062406120313099125
0.431,0.06231442124847447
0.43,0.06222169308040506
0.429,0.062127944456237066
0.428,0.06203318401141524
0.427,0.061937420369430014
0.426,0.06184066214176419
0.425,0.06174291792783832
0.424,0.061644196314955234
0.423,0.06154450587824353
0.422,0.06144385518060005
0.421,0.06134225277263178
0.42,0.061239707192596395
0.419,0.06113622696634211
0.418,0.06103182060724699
0.417,0.06092649661615699
0.416,0.060820263481323474
0.415,0.060713129678339944
0.41400000000000003,0.06060510367007809
0.41300000000000003,0.060496193906622996
0.41200000000000003,0.06038640882520773
0.41100000000000003,0.06027575685014749
0.41000000000000003,0.06016424639277273
0.40900000000000003,0.06005188585136216
0.40800000000000003,0.059938683611074704
0.40700000000000003,0.05982464804388126
0.406,0.05970978750849579
0.405,0.059594110350305776
0.404,0.0594776249013025
0.403,0.05936033948001046
0.402,0.05924226239141664
0.401,0.05912340192689909
0.4,0.05900376636415529
0.399,0.058883363967129926
0.398,0.0587622029859423
0.397,0.05864029165681336
0.396,0.058517638201992406
0.395,0.05839425082968318
0.394,0.05827013773396992
0.393,0.058145307094742756
0.392,0.05801976707762291
0.391,0.057893525833887446
0.39,0.057766591500393795
0.389,0.057638972199503896
0.388,0.057510676039007724
0.387,0.05738171111204707
0.386,0.05725208549703841
0.385,0.05712180725759579
0.384,0.05699088444245321
0.383,0.05685932508538686
0.382,0.05672713720513683
0.381,0.05659432880532865
0.38,0.0564609078743945
0.379,0.05632688238549402
0.378,0.05619226029643491
0.377,0.056057049549593195
0.376,0.05592125807183304
0.375,0.055784893774426504
0.374,0.05564796455297286
0.373,0.05551047828731744
0.372,0.0553724428414706
0.371,0.05523386606352594
0.37,0.055094755785578424
0.369,0.05495511982364226
0.368,0.054814965977568395
0.367,0.054674302030961616
0.366,0.054533135751097625
0.365,0.0543914748888395
0.364,0.05424932717855413
0.363,0.0541067003380282
0.362,0.05396360206838393
0.361,0.05382004005399454
0.36,0.05367602196239942
0.359,0.053531555444219066
0.358,0.053386648133069564
0.357,0.053241307645477
0.356,0.053095541580791536
0.355,0.05294935752110113
0.354,0.05280276303114502
0.353,0.052655765658227
0.352,0.05250837293212841
0.351,0.05236059236502069
0.35,0.05221243145137802
0.349,0.05206389766788935
0.348,0.0519149984733703
0.347,0.051765741308675034
0.346,0.051616133596607355
0.345,0.05146618274183216
0.344,0.051315896130786125
0.34299999999999997,0.05116528113158856
0.34199999999999997,0.051014345093951745
0.34099999999999997,0.05086309534909114
0.33999999999999997,0.05071153920963529
0.33899999999999997,0.050559683969535675
0.33799999999999997,0.050407536903976105
0.33699999999999997,0.05025510526928201
0.33599999999999997,0.05010239630282949
0.33499999999999996,0.049949417222954116
0.33399999999999996,0.04979617522885963
0.33299999999999996,0.04964267750052614
0.33199999999999996,0.04948893119861844
0.33099999999999996,0.04933494346439398
0.32999999999999996,0.0491807214196105
0.32899999999999996,0.04902627216643367
0.328,0.04887160278734443
0.327,0.048716720345046004
0.326,0.04856163188237102
0.325,0.04840634442218812
0.324,0.04825086496730855
0.323,0.04809520050039252
0.322,0.04793935798385532
0.321,0.04778334435977336
0.32,0.047627166549789914
0.319,0.04747083145502069
0.318,0.047314345955959354
0.317,0.04715771691238263
0.316,0.047000951163255485
0.315,0.0468440555266359
0.314,0.04668703679957966
0.313,0.04652990175804486
0.312,0.04637265715679626
0.311,0.04621530972930943
0.31,0.04605786618767486
0.309,0.04590033322250174
0.308,0.04574271750282168
0.307,0.04558502567599222
0.306,0.045427264367600216
0.305,0.045269440181364994
0.304,0.045111559699041424
0.303,0.04495362948032279
0.302,0.04479565606274351
0.301,0.04463764596158172
0.3,0.044479605669761675
0.299,0.044321541657756
0.298,0.044163460373487846
0.297,0.044005368242232765
0.29600000000000004,0.04384727166652062
0.29500000000000004,0.04368917702603717
0.29400000000000004,0.043531090677525676
0.29300000000000004,0.04337301895468816
0.29200000000000004,0.04321496816808677
0.29100000000000004,0.04305694460504472
0.29000000000000004,0.04289895452954741
0.28900000000000003,0.04274100418214308
0.28800000000000003,0.042583099779843585
0.28700000000000003,0.04242524751602494
0.28600000000000003,0.04226745356032764
0.28500000000000003,0.04210972405855704
0.28400000000000003,0.04195206513258341
0.28300000000000003,0.04179448288024202
0.28200000000000003,0.04163698337523299
0.281,0.04147957266702108
0.28,0.041322256780735256
0.279,0.04116504171706837
0.278,0.04100793345217637
0.277,0.04085093793757773
0.276,0.04069406110005252
0.275,0.040537308841541525
0.274,0.040380687039045134
0.273,0.040224201544522255
0.272,0.04006785818478888
0.271,0.039911662761416944
0.27,0.03975562105063263
0.269,0.03959973880321491
0.268,0.03944402174439381
0.267,0.039288475573748684
0.266,0.03913310596510632
0.265,0.03897791856643904
0.264,0.03882291899976254
0.263,0.03866811286103393
0.262,0.03851350572004942
0.261,0.03835910312034206
0.26,0.03820491057907946
0.259,0.03805093358696125
0.258,0.03789717760811668
0.257,0.037743648080002044
0.256,0.03759035041329802
0.255,0.03743728999180707
0.254,0.037284472172350654
0.253,0.03713190228466648
0.252,0.03697958563130565
0.251,0.03682752748752986
0.25,0.036675733101208446
0.249,0.03652420769271542
0.248,0.0363729564548266
0.247,0.03622198455261651
0.246,0.036071297123355425
0.245,0.03592089927640634
0.244,0.03577079609312189
0.243,0.03562099262674134
0.242,0.035471493902287494
0.241,0.03532230491646368
0.24,0.03517343063755067
0.239,0.03502487600530367
0.238,0.03487664593084929
0.237,0.03472874529658254
0.236,0.034581178956063885
0.235,0.03443395173391632
0.23399999999999999,0.03428706842572242
0.23299999999999998,0.03414053379792158
0.23199999999999998,0.03399435258770709
0.23099999999999998,0.03384852950292351
0.22999999999999998,0.03370306922196396
0.22899999999999998,0.03355797639366745
0.22799999999999998,0.033413255637216366
0.22699999999999998,0.03326891154203406
0.22599999999999998,0.03312494866768243
0.22499999999999998,0.03298137154375967
0.22399999999999998,0.03283818466979806
0.22299999999999998,0.032695392515161945
0.22199999999999998,0.03255299951894575
0.22099999999999997,0.03241101008987216
0.21999999999999997,0.03226942860619042
0.21899999999999997,0.03212825941557479
0.21800000000000003,0.03198750683502308
0.21700000000000003,0.03184717515075542
0.21600000000000003,0.03170726861811313
0.21500000000000002,0.03156779146145782
0.21400000000000002,0.031428747874070566
0.21300000000000002,0.031290142018051366
0.21200000000000002,0.031151978024218745
0.21100000000000002,0.031014259992009588
0.21000000000000002,0.030876991989379116
0.20900000000000002,0.03074017805270118
0.20800000000000002,0.03060382218666868
0.20700000000000002,0.030467928364194305
0.20600000000000002,0.030332500526311482
0.20500000000000002,0.03019754258207558
0.20400000000000001,0.03006305840846534
0.203,0.029929051850284688
0.202,0.029795526720064722
0.201,0.029662486797966056
0.2,0.02952993583168144
0.199,0.029397877536338695
0.198,0.02926631559440402
0.197,0.029135253655585565
0.196,0.029004695336737392
0.195,0.0288746442217638
0.194,0.028745103861524013
0.193,0.028616077773737206
0.192,0.02848756944288803
0.191,0.02835958232013239
0.19,0.02823211982320381
0.189,0.028105185336320074
0.188,0.0279787822100904
0.187,0.027852913761423053
0.186,0.027727583273433377
0.185,0.027602793995352384
0.184,0.027478549142435766
0.183,0.02735485189587343
0.182,0.02723170540269959
0.181,0.02710911277570334
0.18,0.02698707709333979
0.179,0.026865601399641788
0.178,0.026744688704132165
0.177,0.026624341981736615
0.176,0.026504564172697143
0.175,0.026385358182486166
0.174,0.02626672688172121
0.173,0.026148673106080277
0.172,0.02603119965621786
0.17099999999999999,0.02591430929768166
0.16999999999999998,0.025798004760829944
0.16899999999999998,0.02568228874074968
0.16799999999999998,0.025567163897175366
0.16699999999999998,0.025452632854408554
0.16599999999999998,0.02533869820123822
0.16499999999999998,0.025225362490861856
0.16399999999999998,0.025112628240807327
0.16299999999999998,0.02500049793285559
0.16199999999999998,0.024888974012964228
0.16099999999999998,0.02477805889119176
0.15999999999999998,0.02466775494162292
0.15899999999999997,0.024558064502294714
0.15799999999999997,0.02444898987512339
0.15699999999999997,0.0243405333258324
0.15600000000000003,0.024232697083881163
0.15500000000000003,0.024125483342394862
0.15400000000000003,0.0240188942580952
0.15300000000000002,0.023912931951232112
0.15200000000000002,0.023807598505516475
0.15100000000000002,0.02370289596805388
0.15000000000000002,0.023598826349279397
0.14900000000000002,0.02349539162289344
0.14800000000000002,0.023392593725798654
0.14700000000000002,0.023290434558038
0.14600000000000002,0.023188915982733812
0.14500000000000002,0.023088039826028122
0.14400000000000002,0.02298780787702407
0.14300000000000002,0.022888221887728512
0.14200000000000002,0.02278928357299579
0.14100000000000001,0.02269099461047278
0.14,0.02259335664054511
0.139,0.02249637126628467
0.138,0.022400040053398386
0.137,0.022304364530178297
0.136,0.02220934618745292
0.135,0.022114986478540002
0.134,0.022021286819200552
0.133,0.02192824858759433
0.132,0.02183587312423672
0.131,0.02174416173195693
0.13,0.021653115675857763
0.129,0.021562736183276768
0.128,0.02147302444374887
0.127,0.02138398160897054
0.126,0.021295608792765475
0.125,0.021207907071051788
0.124,0.021120877481810796
0.123,0.021034521025057405
0.122,0.02094883866281205
0.121,0.020863831319074308
0.12,0.020779499879798144
0.119,0.020695845192868805
0.118,0.020612868068081432
0.11699999999999999,0.020530569277121387
0.11599999999999999,0.02044894955354627
0.11499999999999999,0.020368009592769697
0.11399999999999999,0.020287750052046912
0.11299999999999999,0.020208171550462114
0.11199999999999999,0.02012927466891762
0.11099999999999999,0.02005105995012487
0.10999999999999999,0.01997352789859731
0.10899999999999999,0.019896678980645083
0.10799999999999998,0.01982051362437166
0.10699999999999998,0.019745032219672397
0.10599999999999998,0.019670235118235003
0.10499999999999998,0.019596122633541917
0.10399999999999998,0.019522695040874782
0.10299999999999998,0.019449952577320764
0.10199999999999998,0.01937789544178098
0.10099999999999998,0.01930652379498094
0.09999999999999998,0.01923583775948301
0.09899999999999998,0.019165837419700956
0.09799999999999998,0.019096522821916602
0.09699999999999998,0.01902789397429854
0.09599999999999997,0.01895995084692302
0.09499999999999997,0.018892693371796956
0.09399999999999997,0.01882612144288306
0.09300000000000003,0.018760234916127223
0.09200000000000003,0.01869503360948802
0.09100000000000003,0.018630517302968466
0.09000000000000002,0.018566685738649984
0.08900000000000002,0.01850353862072865
0.08800000000000002,0.018441075615553623
0.08700000000000002,0.01837929635166793
0.08600000000000002,0.01831820041985152
0.08500000000000002,0.018257787373166582
0.08400000000000002,0.01819805672700524
0.08300000000000002,0.018139007959139565
0.08200000000000002,0.018080640509773933
0.08100000000000002,0.018022953781599745
0.08000000000000002,0.017965947139852542
0.07900000000000001,0.017909619912371503
0.07800000000000001,0.01785397138966133
0.07700000000000001,0.017799000824956578
0.07600000000000001,0.01774470743428841
0.07500000000000001,0.017691090396553776
0.07400000000000001,0.017638148853587044
0.07300000000000001,0.017585881910234146
0.07200000000000001,0.01753428863442911
0.07100000000000001,0.017483368057273133
0.07,0.017433119173116178
0.069,0.017383540939640982
0.068,0.01733463227794966
0.067,0.017286392072652784
0.066,0.017238819171961
0.065,0.01719191238777921
0.064,0.017145670495803223
0.063,0.017100092235619032
0.062,0.017055176310804627
0.061,0.01701092138903433
0.06,0.016967326102185716
0.059,0.016924389046449134
0.057999999999999996,0.01688210878243976
0.056999999999999995,0.016840483835312222
0.055999999999999994,0.016799512694877873
0.05499999999999999,0.016759193815724546
0.05399999999999999,0.016719525617338953
0.05299999999999999,0.016680506484231677
0.05199999999999999,0.01664213476606471
0.05099999999999999,0.0166044087777816
0.04999999999999999,0.016567326799740163
0.04899999999999999,0.016530887077847826
0.04799999999999999,0.01649508782369946
0.046999999999999986,0.016459927214717902
0.045999999999999985,0.016425403394296954
0.044999999999999984,0.016391514471947043
0.043999999999999984,0.016358258523443362
0.04299999999999998,0.016325633590976642
0.04199999999999998,0.016293637683306456
0.04099999999999998,0.01626226877591706
0.03999999999999998,0.016231524811175815
0.03899999999999998,0.016201403698494102
0.03799999999999998,0.016171903314490827
0.03699999999999998,0.016143021503158377
0.035999999999999976,0.016114756076031137
0.034999999999999976,0.01608710481235652
0.033999999999999975,0.016060065459268427
0.032999999999999974,0.01603363573196325
0.03199999999999997,0.016007813313878332
0.031000000000000028,0.01598259585687283
0.030000000000000027,0.015957980981411126
0.029000000000000026,0.015933966276748566
0.028000000000000025,0.01591054930111967
0.027000000000000024,0.015887727581928735
0.026000000000000023,0.015865498615942813
0.025000000000000022,0.015843859869487078
0.02400000000000002,0.015822808778642516
0.02300000000000002,0.01580234274944597
0.02200000000000002,0.015782459158092534
0.02100000000000002,0.015763155351140146
0.020000000000000018,0.015744428645716582
0.019000000000000017,0.015726276329728617
0.018000000000000016,0.015708695662073488
0.017000000000000015,0.0156916838728525
0.016000000000000014,0.01567523816358692
0.015000000000000013,0.015659355707435957
0.014000000000000012,0.01564403364941693
0.013000000000000012,0.015629269106627597
0.01200000000000001,0.01561505916847048
0.01100000000000001,0.015601400896879395
0.010000000000000009,0.015588291326547925
0.009000000000000008,0.015575727465159984
0.008000000000000007,0.01556370629362234
0.007000000000000006,0.015552224766299126
0.006000000000000005,0.015541279811248292
0.0050000000000000044,0.01553086833045995
0.0040000000000000036,0.015520987200096628
0.0030000000000000027,0.015511633270735367
0.0020000000000000018,0.01550280336761164
0.0010000000000000009,0.015494494290865057
0.,0.015486702815786846
-0.0010000000000000009,0.015479425693069057
-0.0020000000000000018,0.015472659649055457
-0.0030000000000000027,0.015466401385994099
-0.0040000000000000036,0.015460647582291504
-0.0050000000000000044,0.01545539489276847
-0.006000000000000005,0.015450639948917409
-0.007000000000000006,0.015446379359161226
-0.008000000000000007,0.015442609709113708
-0.009000000000000008,0.015439327561841331
-0.010000000000000009,0.01543652945812651
-0.01100000000000001,0.015434211916732233
-0.01200000000000001,0.015432371434668041
-0.013000000000000012,0.015431004487457291
-0.014000000000000012,0.015430107529405731
-0.015000000000000013,0.015429676993871275
-0.016000000000000014,0.015429709293534972
-0.017000000000000015,0.01543020082067315
-0.018000000000000016,0.015431147947430661
-0.019000000000000017,0.015432547026095193
-0.020000000000000018,0.015434394389372634
-0.02100000000000002,0.015436686350663408
-0.02200000000000002,0.015439419204339801
-0.02300000000000002,0.015442589226024152
-0.02400000000000002,0.015446192672867952
-0.025000000000000022,0.015450225783831756
-0.026000000000000023,0.01545468477996589
-0.027000000000000024,0.015459565864691894
-0.028000000000000025,0.015464865224084684
-0.029000000000000026,0.015470579027155358
-0.030000000000000027,0.015476703426134627
-0.031000000000000028,0.015483234556756837
-0.03200000000000003,0.0154901685385445
-0.03300000000000003,0.015497501475093321
-0.03400000000000003,0.015505229454357682
-0.03500000000000003,0.01551334854893653
-0.03600000000000003,0.015521854816359601
-0.03700000000000003,0.015530744299373987
-0.038000000000000034,0.015540013026230967
-0.039000000000000035,0.015549657010973064
-0.040000000000000036,0.01555967225372128
-0.041000000000000036,0.015570054740962506
-0.04200000000000004,0.015580800445836977
-0.04300000000000004,0.015591905328425833
-0.04400000000000004,0.015603365336038667
-0.04500000000000004,0.015615176403501024
-0.04600000000000004,0.015627334453441864
-0.04700000000000004,0.015639835396580884
-0.04800000000000004,0.015652675132015653
-0.049000000000000044,0.01566584954750859
-0.050000000000000044,0.015679354519773658
-0.051000000000000045,0.015693185914762785
-0.052000000000000046,0.015707339587951914
-0.05300000000000005,0.01572181138462673
-0.05400000000000005,0.015736597140167924
-0.05500000000000005,0.01575169268033602
-0.05600000000000005,0.015767093821555684
-0.05700000000000005,0.01578279637119947
-0.05800000000000005,0.015798796127871023
-0.05900000000000005,0.015815088881687624
-0.06000000000000005,0.015831670414562047
-0.061000000000000054,0.015848536500483738
-0.062000000000000055,0.01586568290579926
-0.06299999999999994,0.01588310538949185
-0.06399999999999995,0.015900799703460276
-0.06499999999999995,0.01591876159279672
-0.06599999999999995,0.015936986796063805
-0.06699999999999995,0.01595547104557063
-0.06799999999999995,0.01597421006764788
-0.06899999999999995,0.015993199582921856
-0.06999999999999995,0.016012435306587445
-0.07099999999999995,0.016031912948680036
-0.07199999999999995,0.016051628214346234
-0.07299999999999995,0.016071576804113457
-0.07399999999999995,0.016091754414158287
-0.07499999999999996,0.0161121567365736
-0.07599999999999996,0.016132779459634383
-0.07699999999999996,0.016153618268062286
-0.07799999999999996,0.016174668843288782
-0.07899999999999996,0.016195926863716948
-0.07999999999999996,0.016217388004981886
-0.08099999999999996,0.0162390479402096
-0.08199999999999996,0.016260902340274483
-0.08299999999999996,0.01628294687405526
-0.08399999999999996,0.01630517720868937
-0.08499999999999996,0.016327589009825793
-0.08599999999999997,0.016350177941876282
-0.08699999999999997,0.016372939668264967
-0.08799999999999997,0.016395869851676265
-0.08899999999999997,0.01641896415430115
-0.08999999999999997,0.01644221823808166
-0.09099999999999997,0.016465627764953715
-0.09199999999999997,0.0164891883970881
-0.09299999999999997,0.016512895797129726
-0.09399999999999997,0.01653674562843501
-0.09499999999999997,0.01656073355530745
-0.09599999999999997,0.01658485524323132
-0.09699999999999998,0.016609106359103464
-0.09799999999999998,0.01663348257146319
-0.09899999999999998,0.016657979550720223
-0.09999999999999998,0.016682592969380718
-0.10099999999999998,0.01670731850227123
-0.10199999999999998,0.0167321518267608
-0.10299999999999998,0.016757088622980892
-0.10399999999999998,0.016782124574043412
-0.10499999999999998,0.01680725536625658
-0.10599999999999998,0.016832476689338793
-0.10699999999999998,0.016857784236630348
-0.10799999999999998,0.01688317370530312
-0.10899999999999999,0.016908640796568033
-0.10999999999999999,0.0169341812158805
-0.11099999999999999,0.016959790673143595
-0.11199999999999999,0.01698546488290917
-0.11299999999999999,0.017011199564576703
-0.11399999999999999,0.01703699044259002
-0.11499999999999999,0.017062833246631774
-0.11599999999999999,0.017088723711815735
-0.11699999999999999,0.017114657578876816
-0.118,0.017140630594358917
-0.119,0.017166638510800483
-0.12,0.017192677086917806
-0.121,0.017218742087786107
-0.122,0.017244829285018293
-0.123,0.017270934456941472
-0.124,0.01729705338877117
-0.125,0.017323181872783245
-0.126,0.017349315708483547
-0.127,0.01737545070277522
-0.128,0.017401582670123754
-0.129,0.01742770743271967
-0.13,0.01745382082063894
-0.131,0.01747991867200107
-0.132,0.017505996833124877
-0.133,0.017532051158681915
-0.134,0.017558077511847625
-0.135,0.01758407176445012
-0.136,0.017610029797116712
-0.137,0.01763594749941802
-0.138,0.017661820770009842
-0.139,0.01768764551677268
-0.14,0.01771341765694894
-0.14100000000000001,0.017739133117277817
-0.14200000000000002,0.017764787834127892
-0.14300000000000002,0.01779037775362737
-0.14400000000000002,0.017815898831792066
-0.14500000000000002,0.017841347034651067
-0.14600000000000002,0.01786671833837006
-0.14700000000000002,0.01789200872937245
-0.14800000000000002,0.017917214204458114
-0.14900000000000002,0.017942330770919904
-0.15000000000000002,0.017967354446657865
-0.15100000000000002,0.017992281260291225
-0.15200000000000002,0.01801710725126803
-0.15300000000000002,0.018041828469972637
-0.15400000000000003,0.018066440977830868
-0.15500000000000003,0.01809094084741298
-0.15600000000000003,0.01811532416253437
-0.15700000000000003,0.01813958701835407
-0.15800000000000003,0.01816372552147104
-0.15900000000000003,0.018187735790018218
-0.16000000000000003,0.01821161395375445
-0.16100000000000003,0.0182353561541541
-0.16200000000000003,0.018258958544494674
-0.16300000000000003,0.018282417289942083
-0.16400000000000003,0.01830572856763389
-0.16500000000000004,0.01832888856676035
-0.16600000000000004,0.018351893488643342
-0.16700000000000004,0.018374739546813176
-0.16800000000000004,0.018397422967083268
-0.16900000000000004,0.01841993998762274
-0.17000000000000004,0.018442286859026973
-0.17100000000000004,0.018464459844386
-0.17200000000000004,0.018486455219350904
-0.17300000000000004,0.018508269272198164
-0.17400000000000004,0.018529898303891942
-0.17500000000000004,0.0185513386281444
-0.17600000000000005,0.018572586571473922
-0.17700000000000005,0.018593638473261453
-0.17800000000000005,0.018614490685804775
-0.17900000000000005,0.018635139574370848
-0.18000000000000005,0.018655581517246247
-0.18100000000000005,0.018675812905785565
-0.18200000000000005,0.018695830144457977
-0.18300000000000005,0.018715629650891876
-0.18400000000000005,0.01873520785591762
-0.18500000000000005,0.018754561203608393
-0.18600000000000005,0.018773686151319212
-0.18700000000000006,0.018792579169724096
-0.18799999999999994,0.018811236742851397
-0.18899999999999995,0.018829655368117346
-0.18999999999999995,0.018847831556357757
-0.19099999999999995,0.018865761831857994
-0.19199999999999995,0.018883442732381142
-0.19299999999999995,0.018900870809194444
-0.19399999999999995,0.018918042627094026
-0.19499999999999995,0.018934954764427876
-0.19599999999999995,0.01895160381311715
-0.19699999999999995,0.018967986378675764
-0.19799999999999995,0.018984099080228373
-0.19899999999999995,0.018999938550526677
-0.19999999999999996,0.019015501435964064
-0.20099999999999996,0.019030784396588733
-0.20199999999999996,0.0190457841061151
-0.20299999999999996,0.019060497251933754
-0.20399999999999996,0.019074920535119767
-0.20499999999999996,0.01908905067043949
-0.20599999999999996,0.01910288438635582
-0.20699999999999996,0.01911641842503201
-0.20799999999999996,0.019129649542333906
-0.20899999999999996,0.019142574507830776
-0.20999999999999996,0.01915519010479469
-0.21099999999999997,0.019167493130198433
-0.21199999999999997,0.01917948039471204
-0.21299999999999997,0.019191148722697907
-0.21399999999999997,0.019202494952204552
-0.21499999999999997,0.019213515934959003
-0.21599999999999997,0.019224208536357843
-0.21699999999999997,0.019234569635456947
-0.21799999999999997,0.019244596124959924
-0.21899999999999997,0.01925428491120524
-0.21999999999999997,0.01926363291415215
-0.22099999999999997,0.019272637067365275
-0.22199999999999998,0.019281294317998094
-0.22299999999999998,0.01928960162677509
-0.22399999999999998,0.019297555967972807
-0.22499999999999998,0.019305154329399724
-0.22599999999999998,0.019312393712374924
-0.22699999999999998,0.019319271131705697
-0.22799999999999998,0.019325783615664026
-0.22899999999999998,0.019331928205961937
-0.22999999999999998,0.01933770195772583
-0.23099999999999998,0.019343101939469753
-0.23199999999999998,0.01934812523306758
-0.23299999999999998,0.019352768933724285
-0.23399999999999999,0.01935703014994612
-0.235,0.019360906003509898
-0.236,0.019364393629431265
-0.237,0.01936749017593205
-0.238,0.019370192804406758
-0.239,0.01937249868938806
-0.24,0.01937440501851148
-0.241,0.019375908992479242
-0.242,0.0193770078250232
-0.243,0.019377698742867024
-0.244,0.01937797898568753
-0.245,0.019377845806075263
-0.246,0.01937729646949431
-0.247,0.01937632825424138
-0.248,0.0193749384514041
-0.249,0.019373124364818698
-0.25,0.019370883311026925
-0.251,0.01936821261923233
-0.252,0.019365109631255897
-0.253,0.019361571701491033
-0.254,0.019357596196857934
-0.255,0.019353180496757376
-0.256,0.0193483219930239
-0.257,0.01934301808987847
-0.258,0.019337266203880536
-0.259,0.01933106376387961
-0.26,0.019324408210966336
-0.261,0.019317296998422998
-0.262,0.019309727591673643
-0.263,0.01930169746823367
-0.264,0.01929320411765902
-0.265,0.01928424504149489
-0.266,0.019274817753224087
-0.267,0.019264919778214935
-0.268,0.019254548653668813
-0.269,0.019243701928567326
-0.27,0.01923237716361915
-0.271,0.019220571931206458
-0.272,0.019208283815331115
-0.273,0.01919551041156047
-0.274,0.019182249326972912
-0.275,0.019168498180103116
-0.276,0.01915425460088701
-0.277,0.019139516230606463
-0.278,0.019124280721833774
-0.279,0.019108545738375872
-0.28,0.01909230895521829
-0.281,0.01907556805846898
-0.28200000000000003,0.01905832074530183
-0.28300000000000003,0.019040564723900068
-0.28400000000000003,0.01902229771339943
-0.28500000000000003,0.019003517443831164
-0.28600000000000003,0.018984221656064885
-0.28700000000000003,0.018964408101751228
-0.28800000000000003,0.018944074543264407
-0.28900000000000003,0.018923218753644583
-0.29000000000000004,0.018901838516540113
-0.29100000000000004,0.01887993162614968
-0.29200000000000004,0.01885749588716431
-0.29300000000000004,0.018834529114709248
-0.29400000000000004,0.01881102913428573
-0.29500000000000004,0.018786993781712686
-0.29600000000000004,0.018762420903068334
-0.29700000000000004,0.01873730835463162
-0.29800000000000004,0.01871165400282371
-0.29900000000000004,0.018685455724149237
-0.30000000000000004,0.018658711405137612
-0.30100000000000005,0.018631418942284185
-0.30200000000000005,0.018603576241991347
-0.30300000000000005,0.018575181220509576
-0.30400000000000005,0.01854623180387843
-0.30500000000000005,0.018516725927867475
-0.30600000000000005,0.018486661537917136
-0.30700000000000005,0.018456036589079537
-0.30800000000000005,0.018424849045959223
-0.30900000000000005,0.01839309688265391
-0.31000000000000005,0.018360778082695137
-0.31100000000000005,0.01832789063898887
-0.31200000000000006,0.018294432553756113
-0.31299999999999994,0.018260401838473383
-0.31399999999999995,0.01822579651381324
-0.31499999999999995,0.01819061460958475
-0.31599999999999995,0.018154854164673807
-0.31699999999999995,0.018118513226983622
-0.31799999999999995,0.01808158985337495
-0.31899999999999995,0.01804408210960643
-0.31999999999999995,0.01800598807027485
-0.32099999999999995,0.017967305818755334
-0.32199999999999995,0.01792803344714158
-0.32299999999999995,0.017888169056185947
-0.32399999999999995,0.017847710755239637
-0.32499999999999996,0.01780665666219276
-0.32599999999999996,0.01776500490341439
-0.32699999999999996,0.017722753613692594
-0.32799999999999996,0.017679900936174456
-0.32899999999999996,0.017636445022306043
-0.32999999999999996,0.017592384031772365
-0.33099999999999996,0.017547716132437302
-0.33199999999999996,0.01750243950028352
-0.33299999999999996,0.017456552319352406
-0.33399999999999996,0.017410052781683862
-0.33499999999999996,0.017362939087256307
-0.33599999999999997,0.01731520944392643
-0.33699999999999997,0.01726686206736913
-0.33799999999999997,0.017217895181017337
-0.33899999999999997,0.017168307016001933
-0.33999999999999997,0.017118095811091586
-0.34099999999999997,0.017067259812632646
-0.34199999999999997,0.017015797274489132
-0.34299999999999997,0.01696370645798257
-0.344,0.0169109856318321
-0.345,0.016857633072094362
-0.346,0.016803647062103664
-0.347,0.016749025892412048
-0.348,0.01669376786072952
-0.349,0.016637871271864245
-0.35,0.016581334437662944
-0.351,0.016524155676951292
-0.352,0.016466333315474434
-0.353,0.016407865685837634
-0.354,0.016348751127447027
-0.355,0.016288987986450506
-0.356,0.01622857461567874
-0.357,0.016167509374586365
-0.358,0.016105790629193307
-0.359,0.016043416752026314
-0.36,0.015980386122060687
-0.361,0.015916697124662173
-0.362,0.015852348151529073
-0.363,0.01578733760063462
-0.364,0.015721663876169585
-0.365,0.015655325388485106
-0.366,0.015588320554035797
-0.367,0.01552064779532319
-0.368,0.015452305540839349
-0.369,0.015383292225010945
-0.37,0.015313606288143551
-0.371,0.01524324617636627
-0.372,0.015172210341576751
-0.373,0.015100497241386568
-0.374,0.015028105339066906
-0.375,0.014955033103494685
-0.376,0.014881279009099116
-0.377,0.014806841535808506
-0.378,0.014731719168997692
-0.379,0.01465591039943571
-0.38,0.014579413723234024
-0.381,0.014502227641795134
-0.382,0.014424350661761669
-0.383,0.014345781294965861
-0.384,0.014266518058379626
-0.385,0.014186559474064947
-0.386,0.014105904069124854
-0.387,0.0140245503756548
-0.388,0.013942496930694541
-0.389,0.013859742276180484
-0.39,0.013776284958898544
-0.391,0.013692123530437379
-0.392,0.013607256547142215
-0.393,0.013521682570069036
-0.394,0.013435400164939245
-0.395,0.013348407902094841
-0.396,0.013260704356453951
-0.397,0.013172288107466824
-0.398,0.013083157739072256
-0.399,0.01299331183965436
-0.4,0.012902749001999796
-0.401,0.012811467823255315
-0.402,0.012719466904885665
-0.403,0.012626744852631846
-0.404,0.012533300276469605
-0.405,0.012439131790568363
-0.406,0.012344238013250203
-0.40700000000000003,0.012248617566949282
-0.40800000000000003,0.012152269078171319
-0.40900000000000003,0.012055191177453354
-0.41000000000000003,0.011957382499323582
-0.41100000000000003,0.011858841682261414
-0.41200000000000003,0.011759567368657489
-0.41300000000000003,0.011659558204773927
-0.41400000000000003,0.011558812840704466
-0.41500000000000004,0.011457329930334628
-0.41600000000000004,0.011355108131301953
-0.41700000000000004,0.011252146104956087
-0.41800000000000004,0.011148442516318772
-0.41900000000000004,0.011043996034043737
-0.42000000000000004,0.01093880533037649
-0.42100000000000004,0.010832869081113826
-0.42200000000000004,0.010726185965563222
-0.42300000000000004,0.010618754666501976
-0.42400000000000004,0.010510573870136035
-0.42500000000000004,0.010401642266058646
-0.42600000000000005,0.010291958547208678
-0.42700000000000005,0.010181521409828545
-0.42800000000000005,0.010070329553421964
-0.42900000000000005,0.009958381680711281
-0.43000000000000005,0.009845676497594475
-0.43100000000000005,0.00973221271310181
-0.43200000000000005,0.00961798903935227
-0.43300000000000005,0.009503004191509432
-0.43400000000000005,0.009387256887737278
-0.43500000000000005,0.009270745849155665
-0.43600000000000005,0.009153469799795266
-0.43700000000000006,0.009035427466552611
-0.43799999999999994,0.008916617579144779
-0.43899999999999995,0.008797038870063934
-0.43999999999999995,0.008676690074531652
-0.44099999999999995,0.008555569930453422
-0.44199999999999995,0.00843367717837289
-0.44299999999999995,0.008311010561426423
-0.44399999999999995,0.008187568825297586
-0.44499999999999995,0.00806335071817205
-0.44599999999999995,0.007938354990692703
-0.44699999999999995,0.007812580395915161
-0.44799999999999995,0.007686025689263933
-0.44899999999999995,0.0075586896284890424
-0.44999999999999996,0.007430570973623433
-0.45099999999999996,0.007301668486941252
-0.45199999999999996,0.007171980932917099
-0.45299999999999996,0.007041507078186179
-0.45399999999999996,0.006910245691505959
-0.45499999999999996,0.006778195543718821
-0.45599999999999996,0.006645355407716325
-0.45699999999999996,0.006511724058404833
-0.45799999999999996,0.0063773002726731365
-0.45899999999999996,0.006242082829361131
-0.45999999999999996,0.006106070509231169
-0.46099999999999997,0.005969262094940336
-0.46199999999999997,0.00583165637101541
-0.46299999999999997,0.005693252123829276
-0.46399999999999997,0.005554048141579622
-0.46499999999999997,0.005414043214268874
-0.46599999999999997,0.005273236133686812
-0.46699999999999997,0.005131625693393975
-0.46799999999999997,0.004989210688707349
-0.469,0.004845989916686583
-0.47,0.004701962176121684
-0.471,0.004557126267521493
-0.472,0.004411480993101083
-0.473,0.004265025156770456
-0.474,0.004117757564120854
-0.475,0.003969677022409815
-0.476,0.0038207823405435465
-0.477,0.003671072329055093
-0.478,0.003520545800077622
-0.479,0.0033692015673121856
-0.48,0.0032170384459859966
-0.481,0.003064055252802414
-0.482,0.002910250805878513
-0.483,0.0027556239246685835
-0.484,0.0026001734298713025
-0.485,0.002443898143318003
-0.486,0.0022867968878368256
-0.487,0.002128868487092858
-0.488,0.001970111765396257
-0.489,0.0018105255474773485
-0.49,0.0016501086582216412
-0.491,0.0014888599223609467
-0.492,0.0013267781641133208
-0.493,0.0011638622067671883
-0.494,0.0010001108722004215
-0.495,0.000835522980328629
-0.496,0.0006700973484727452
-0.497,0.0005038327906372736
-0.498,0.0003367281166897079
-0.499,0.000168782131427625
-0.5,-6.366474722407922e-9


==> FitError.csv <==
0.499,4.3333896193598065e-10
0.498,7.861319512025844e-10
0.497,7.220465891855099e-10
0.496,3.9951586483510937e-10
0.495,-5.479187936696661e-11
0.494,-5.421985777021021e-10
0.493,-9.885438162493543e-10
0.492,-1.3409946486575564e-9
0.491,-1.565114413071278e-9
0.49,-1.6421745352435124e-9
0.489,-1.5666888619758623e-9
0.488,-1.3441558560645106e-9
0.487,-9.889914581728831e-10
0.486,-5.226398896995832e-10
0.485,2.8153646081108263e-11
0.484,6.32918273346661e-10
0.483,1.2588942527314018e-9
0.482,1.8723422534616674e-9
0.481,2.439734123060866e-9
0.48,2.92883628461027e-9
0.479,3.3096926033149288e-9
0.478,3.555517227860072e-9
0.477,3.6435025135839183e-9
0.476,3.5555518806962283e-9
0.475,3.2789411325007123e-9
0.474,2.806916449271668e-9
0.473,2.1392346366555515e-9
0.472,1.2826490702888549e-9
0.471,2.5134773429247304e-10
0.47,-9.32652441387738e-10
0.469,-2.239151350447166e-9
0.46799999999999997,-3.629448006026159e-9
0.46699999999999997,-5.0560548248146375e-9
0.46599999999999997,-6.462441887178372e-9
0.46499999999999997,-7.782807481815368e-9
0.464,-8.941872700618525e-9
0.463,-9.848995119465798e-9
0.462,-1.0056255578261286e-8
0.461,-9.445333626345587e-9
0.46,-8.176263804893225e-9
0.459,-6.3988548348881125e-9
0.458,-4.252582716524067e-9
0.457,-1.866493903879274e-9
0.456,6.408821390246899e-10
0.455,3.1616123330469037e-9
0.454,5.598432314957158e-9
0.453,7.86481318959531e-9
0.452,9.885022536626487e-9
0.451,1.159418147600455e-8
0.45,1.2938317847654979e-8
0.449,1.3874416532333456e-8
0.448,1.4370467024682476e-8
0.447,1.4405509271564476e-8
0.446,1.3969677817304849e-8
0.445,1.3064244991367602e-8
0.444,1.1701662847030114e-8
0.443,9.905605086180103e-9
0.442,7.711008484512227e-9
0.441,5.164114483258153e-9
0.44,2.3225105866275797e-9
0.439,-7.448274635946106e-10
0.438,-3.957493138750934e-9
0.437,-7.223606060535737e-9
0.436,-1.0439768230452451e-8
0.435,-1.3491019218436762e-8
0.434,-1.625079068534596e-8
0.433,-1.8580859857675325e-8
0.432,-2.033130225287394e-8
0.431,-2.1340443093209593e-8
0.43,-2.142474588018306e-8
0.429,-2.0471874279115454e-8
0.428,-1.8644532223666133e-8
0.427,-1.6124395520178414e-8
0.426,-1.308113237175057e-8
0.425,-9.672348713629653e-9
0.424,-6.0435327645103065e-9
0.423,-2.3279985023050287e-9
0.422,1.3531718523474012e-9
0.421,4.891185900746109e-9
0.42,8.189600601837821e-9
0.419,1.1164382349160284e-8
0.418,1.3743967693102821e-8
0.417,1.58693252913511e-8
0.416,1.749401838668785e-8
0.415,1.8584268096644152e-8
0.41400000000000003,1.9119017341528988e-8
0.41300000000000003,1.9089995660637182e-8
0.41200000000000003,1.850178458356888e-8
0.41100000000000003,1.7371883535843846e-8
0.41000000000000003,1.573077667432754e-8
0.40900000000000003,1.3621999903068449e-8
0.40800000000000003,1.1102208909152811e-8
0.40700000000000003,8.241247413665054e-9
0.406,5.122216067965368e-9
0.405,1.8415419952844125e-9
0.404,-1.4909514664540602e-9
0.403,-4.751974209959986e-9
0.402,-7.804698588798065e-9
0.401,-1.0498688057802852e-8
0.4,-1.266982547348805e-8
0.399,-1.4140240908733226e-8
0.398,-1.4718239058075788e-8
0.397,-1.4321972177655518e-8
0.396,-1.3200997107942758e-8
0.395,-1.1535120685024491e-8
0.394,-9.485782992424419e-9
0.393,-7.2002299886242405e-9
0.392,-4.81143873354295e-9
0.391,-2.4380421292935495e-9
0.39,-1.8425343889516554e-10
0.389,1.86020956971511e-9
0.388,3.6202010833541465e-9
0.387,5.035223474281203e-9
0.386,6.05950442600367e-9
0.385,6.662074066021706e-9
0.384,6.826842556539869e-9
0.383,6.552677879467783e-9
0.382,5.853484100204476e-9
0.381,4.758279853467329e-9
0.38,3.3112771344323555e-9
0.379,1.571960457635857e-9
0.378,-3.848337065681662e-10
0.377,-2.468837217994846e-9
0.376,-4.574270080770493e-9
0.375,-6.57976018114681e-9
0.374,-8.348262629798153e-9
0.373,-9.726978597579539e-9
0.372,-1.0547274269245843e-8
0.371,-1.0619296053615557e-8
0.37,-9.825680359620836e-9
0.369,-8.333578806196673e-9
0.368,-6.334054634959951e-9
0.367,-4.001924937269141e-9
0.366,-1.495677713625465e-9
0.365,1.0426116497930238e-9
0.364,3.487363960108514e-9
0.363,5.7295802338708235e-9
0.362,7.676925949107183e-9
0.361,9.25381557492777e-9
0.36,1.0401497420320371e-8
0.359,1.1078138698050743e-8
0.358,1.1258911004896621e-8
0.357,1.0936075954537383e-8
0.356,1.0119071087999476e-8
0.355,8.834596144924323e-9
0.354,7.126699577697515e-9
0.353,5.056865287622614e-9
0.352,2.704099645589597e-9
0.351,1.6501888744357984e-10
0.35,-2.446063449013103e-9
0.349,-4.9970486290518146e-9
0.348,-7.337964562370569e-9
0.347,-9.300877734652602e-9
0.346,-1.0699804244007627e-8
0.345,-1.1330621281502307e-8
0.344,-1.098316222691853e-8
0.34299999999999997,-9.74104606699111e-9
0.34199999999999997,-7.82928396420024e-9
0.34099999999999997,-5.4544974578685235e-9
0.33999999999999997,-2.8047211358961377e-9
0.33899999999999997,-4.931256097906456e-11
0.33799999999999997,2.661138392978657e-9
0.33699999999999997,5.194900225269361e-9
0.33599999999999997,7.439190777280835e-9
0.33499999999999996,9.300268402623324e-9
0.33399999999999996,1.0703523296851092e-8
0.33299999999999996,1.1593569292089878e-8
0.33199999999999996,1.1934335512886474e-8
0.33099999999999996,1.1709158455330826e-8
0.32999999999999996,1.0920874302100536e-8
0.32899999999999996,9.591911327710978e-9
0.328,7.764382511932233e-9
0.327,5.500178576478554e-9
0.326,2.881060820469905e-9
0.325,8.754531821697498e-12
0.324,-2.994957594426584e-9
0.323,-5.988141836554828e-9
0.322,-8.808619562927777e-9
0.321,-1.1273873237738208e-8
0.32,-1.3180952204705498e-8
0.319,-1.4306378241790707e-8
0.318,-1.4401507111849732e-8
0.317,-1.3393012060491927e-8
0.316,-1.1520706076628695e-8
0.315,-9.026768214848158e-9
0.314,-6.1323753366981926e-9
0.313,-3.03760661762853e-9
0.312,7.865211260060789e-11
0.311,3.0588042029822127e-9
0.31,5.7666380837151365e-9
0.309,8.087423494784751e-9
0.308,9.928007742299183e-9
0.307,1.1216912218503516e-8
0.306,1.1904428984244042e-8
0.305,1.196271764286605e-8
0.304,1.1385902241867196e-8
0.303,1.0190168424351054e-8
0.302,8.413860691502961e-9
0.301,6.117579838538223e-9
0.3,3.3842805224892913e-9
0.299,3.193690520375547e-10
0.298,-2.949198801838193e-9
0.297,-6.270819676024164e-9
0.29600000000000004,-9.47214449237288e-9
0.29500000000000004,-1.235698010582098e-8
0.29400000000000004,-1.4706190848423617e-8
0.29300000000000004,-1.6277599809710885e-8
0.29200000000000004,-1.6805270425246377e-8
0.29100000000000004,-1.606428961381523e-8
0.29000000000000004,-1.4235873167789403e-8
0.28900000000000003,-1.160110329329056e-8
0.28800000000000003,-8.417525801385217e-9
0.28700000000000003,-4.919050645979528e-9
0.28600000000000003,-1.3158522951806084e-9
0.28500000000000003,2.2057299667310737e-9
0.28400000000000003,5.483291903862764e-9
0.28300000000000003,8.378464304292788e-9
0.28200000000000003,1.077701308055401e-8
0.281,1.2588939536650745e-8
0.28,1.3748580746097971e-8
0.279,1.4214709895266076e-8
0.278,1.3970637098570382e-8
0.277,1.302430992222714e-8
0.276,1.1408414345159823e-8
0.275,9.180475629699814e-9
0.274,6.422959435148368e-9
0.273,3.2433729035830083e-9
0.272,-2.2563392126917492e-10
0.271,-3.826166904141726e-9
0.27,-7.374986198127598e-9
0.269,-1.0663404728661341e-8
0.268,-1.3457186476273364e-8
0.267,-1.5496444724649727e-8
0.266,-1.6495540239302997e-8
0.265,-1.61527181075094e-8
0.264,-1.4484302222894652e-8
0.263,-1.180343691536967e-8
0.262,-8.406500252855498e-9
0.261,-4.5636071588361915e-9
0.26,-5.185070983682039e-10
0.259,3.5115184232603625e-9
0.258,7.335758313298246e-9
0.257,1.0790174392871776e-8
0.256,1.373750412730912e-8
0.255,1.6067363189931072e-8
0.254,1.769634826176425e-8
0.253,1.8568139761865332e-8
0.252,1.8653604730300977e-8
0.251,1.795089960010543e-8
0.25,1.648557318434385e-8
0.249,1.431066958684779e-8
0.248,1.1506831154584063e-8
0.247,8.182401471656942e-9
0.246,4.4735284088215366e-9
0.245,5.442671036082203e-10
0.244,-3.4133169346528547e-9
0.243,-7.17904483082954e-9
0.242,-1.0504521273657641e-8
0.241,-1.3113031438471978e-8
0.24,-1.4699437965448592e-8
0.239,-1.4943807052913982e-8
0.238,-1.3955675913501775e-8
0.237,-1.2096309599807231e-8
0.236,-9.648242087212378e-9
0.235,-6.865069880623853e-9
0.23399999999999999,-3.971349075981845e-9
0.23299999999999998,-1.1624925813635834e-9
0.23199999999999998,1.3953327937521465e-9
0.23099999999999998,3.565308978603632e-9
0.22999999999999998,5.240069329837116e-9
0.22899999999999998,6.34180133407547e-9
0.22799999999999998,6.822349081503365e-9
0.22699999999999998,6.663315704757977e-9
0.22599999999999998,5.876165790064114e-9
0.22499999999999998,4.5023276357136766e-9
0.22399999999999998,2.6132954411561826e-9
0.22299999999999998,3.107313364947295e-10
0.22199999999999998,-2.2734326018958306e-9
0.22099999999999997,-4.97689259248979e-9
0.21999999999999997,-7.60687138279259e-9
0.21899999999999997,-9.940016747200797e-9
0.21800000000000003,-1.1722300012617648e-8
0.21700000000000003,-1.2668914833868783e-8
0.21600000000000003,-1.2475674320000518e-8
0.21500000000000002,-1.1133384235362254e-8
0.21400000000000002,-8.95166112069301e-9
0.21300000000000002,-6.225332763176716e-9
0.21200000000000002,-3.2179454760583592e-9
0.21100000000000002,-1.616639253021468e-10
0.21000000000000002,2.742828877216885e-9
0.20900000000000002,5.3264312925571655e-9
0.20800000000000002,7.451722641715897e-9
0.20700000000000002,9.013062442220221e-9
0.20600000000000002,9.936689481654382e-9
0.20500000000000002,1.0180820603222784e-8
0.20400000000000001,9.735749283146244e-9
0.203,8.623943809071832e-9
0.202,6.900145291949267e-9
0.201,4.651465334432059e-9
0.2,1.9974833974367723e-9
0.199,-9.096561247312618e-10
0.198,-3.885147217830287e-9
0.197,-6.71142581787354e-9
0.196,-9.138073773368172e-9
0.195,-1.0881723171846103e-8
0.194,-1.162596102374791e-8
0.193,-1.1084231824054491e-8
0.192,-9.411616975346648e-9
0.191,-6.9448940036298534e-9
0.19,-3.988422699746641e-9
0.189,-8.130471018663599e-10
0.188,2.3439973018124505e-9
0.187,5.279175992189966e-9
0.186,7.822747359609306e-9
0.185,9.838854130722607e-9
0.184,1.1225614354737345e-8
0.183,1.1915211862306707e-8
0.182,1.1873986176247353e-8
0.181,1.1102521940004051e-8
0.18,9.63573778753335e-9
0.179,7.542974599095142e-9
0.178,4.928083292138341e-9
0.177,1.9295119078888145e-9
0.176,-1.2796078190102644e-9
0.175,-4.491374570869677e-9
0.174,-7.463032133253611e-9
0.173,-9.916884768229606e-9
0.172,-1.154021322946619e-8
0.17099999999999999,-1.1985446888435058e-8
0.16999999999999998,-1.1058735014529697e-8
0.16899999999999998,-9.052067848763778e-9
0.16799999999999998,-6.311032675621053e-9
0.16699999999999998,-3.1457838417514594e-9
0.16599999999999998,1.6903689559200075e-10
0.16499999999999998,3.39437924989916e-9
0.16399999999999998,6.326862568573066e-9
0.16299999999999998,8.798853104452498e-9
0.16199999999999998,1.0678540492831123e-8
0.16099999999999998,1.1870013413156633e-8
0.15999999999999998,1.2313334359081995e-8
0.15899999999999997,1.1984613516868858e-8
0.15799999999999997,1.0896081863165374e-8
0.15699999999999997,9.09616315256101e-9
0.15600000000000003,6.669545180026937e-9
0.15500000000000003,3.7372499678278714e-9
0.15400000000000003,4.5670302956102304e-10
0.15300000000000002,-2.97819836500568e-9
0.15200000000000002,-6.337017875723827e-9
0.15100000000000002,-9.35271388807779e-9
0.15000000000000002,-1.1721574256357004e-8
0.14900000000000002,-1.3103152181337396e-8
0.14800000000000002,-1.3133177465679546e-8
0.14700000000000002,-1.1791333971722384e-8
0.14600000000000002,-9.441975135776604e-9
0.14500000000000002,-6.433161437585655e-9
0.14400000000000002,-3.0759144641068215e-9
0.14300000000000002,3.5584048208026076e-10
0.14200000000000002,3.6253306155697995e-9
0.14100000000000001,6.532990617230672e-9
0.14,8.916516403695285e-9
0.139,1.0650917644378088e-8
0.138,1.1648568970512585e-8
0.137,1.1859259893554075e-8
0.136,1.127024345029537e-8
0.135,9.906283449795383e-9
0.134,7.829700436612352e-9
0.133,5.140416200338782e-9
0.132,1.975996921643741e-9
0.131,-1.4883050625247307e-9
0.13,-5.0395109960077455e-9
0.129,-8.426876880324174e-9
0.128,-1.13618560809714e-8
0.127,-1.351806351232443e-8
0.126,-1.4531241321336097e-8
0.125,-1.4068644454273693e-8
0.124,-1.2309753546352331e-8
0.123,-9.636914464344892e-9
0.122,-6.3938395376827994e-9
0.121,-2.886220245440496e-9
0.12,6.182975555157899e-10
0.119,3.890136723166959e-9
0.118,6.737810222950946e-9
0.11699999999999999,9.00794079605749e-9
0.11599999999999999,1.0585278945041132e-8
0.11499999999999999,1.1392719156955167e-8
0.11399999999999999,1.139131429808704e-8
0.11299999999999999,1.0580288270500837e-8
0.11199999999999999,8.99704686446734e-9
0.11099999999999999,6.717186737392744e-9
0.10999999999999999,3.8545025574099334e-9
0.10899999999999999,5.609922769378439e-10
0.10799999999999998,-2.9731394637910746e-9
0.10699999999999998,-6.519479917727056e-9
0.10599999999999998,-9.811408688970014e-9
0.10499999999999998,-1.25441001162796e-8
0.10399999999999998,-1.4374527734783982e-8
0.10299999999999998,-1.492147060078164e-8
0.10199999999999998,-1.3967484127630492e-8
0.10099999999999998,-1.1842894425545536e-8
0.09999999999999998,-8.917109949740931e-9
0.09899999999999998,-5.521307230860195e-9
0.09799999999999998,-1.9485308401512302e-9
0.09699999999999998,1.5462878824590298e-9
0.09599999999999997,4.746309928416181e-9
0.09499999999999997,7.472765638921741e-9
0.09399999999999997,9.584929547973298e-9
0.09300000000000003,1.0980093015366954e-8
0.09200000000000003,1.1593534712112108e-8
0.09100000000000003,1.1398488868052947e-8
0.09000000000000002,1.0406111312921684e-8
0.08900000000000002,8.665443224087355e-9
0.08800000000000002,6.263372681614143e-9
0.08700000000000002,3.324593912668039e-9
0.08600000000000002,1.1564214863479805e-11
0.08500000000000002,-3.4755413477749464e-9
0.08400000000000002,-6.8988776566469845e-9
0.08300000000000002,-9.982979529837843e-9
0.08200000000000002,-1.2414814096889382e-8
0.08100000000000002,-1.3843835511978542e-8
0.08000000000000002,-1.3890533008542594e-8
0.07900000000000001,-1.2535977197275505e-8
0.07800000000000001,-1.0160695330246883e-8
0.07700000000000001,-7.111404864285076e-9
0.07600000000000001,-3.697619883891168e-9
0.07500000000000001,-1.917202542556229e-10
0.07400000000000001,3.1709767485399443e-9
0.07300000000000001,6.19214227809417e-9
0.07200000000000001,8.710359395563971e-9
0.07100000000000001,1.0601043983621272e-8
0.07,1.1776363172816273e-8
0.069,1.2185151311572273e-8
0.068,1.1812823375728643e-8
0.067,1.0681285869673651e-8
0.066,8.848845239883829e-9
0.065,6.410113672500328e-9
0.064,3.4959124484146287e-9
0.063,2.731726546356672e-10
0.062,-3.0551666092837326e-9
0.061,-6.250262578333388e-9
0.06,-9.037475739992473e-9
0.059,-1.1106479357730903e-8
0.057999999999999996,-1.2111371520268088e-8
0.056999999999999995,-1.172451305833655e-8
0.055999999999999994,-1.0124230773178589e-8
0.05499999999999999,-7.670730873404752e-9
0.05399999999999999,-4.6775107016838735e-9
0.05299999999999999,-1.4230914537061157e-9
0.05199999999999999,1.8488542606609482e-9
0.05099999999999999,4.929372271478272e-9
0.04999999999999999,7.644094149328318e-9
0.04899999999999999,9.853101844842227e-9
0.04799999999999999,1.1450789871858547e-8
0.046999999999999986,1.2365724770535547e-8
0.045999999999999985,1.256050212103399e-8
0.044999999999999984,1.20316008822563e-8
0.043999999999999984,1.0809235239522819e-8
0.04299999999999998,8.95720384322396e-9
0.04199999999999998,6.572736497428844e-9
0.04099999999999998,3.786338340083795e-9
0.03999999999999998,7.616313794922558e-10
0.03899999999999998,-2.304806380470925e-9
0.03799999999999998,-5.183604458863789e-9
0.03699999999999998,-7.612765869080551e-9
0.035999999999999976,-9.29783560907338e-9
0.034999999999999976,-9.912071715495463e-9
0.033999999999999975,-9.24613213076908e-9
0.032999999999999974,-7.596963336187201e-9
0.03199999999999997,-5.2697954021352356e-9
0.031000000000000028,-2.535011724841274e-9
0.030000000000000027,3.6839907166519303e-10
0.029000000000000026,3.232657405649597e-9
0.028000000000000025,5.881004520175148e-9
0.027000000000000024,8.167511878626188e-9
0.026000000000000023,9.976888190599276e-9
0.025000000000000022,1.1224284043875876e-8
0.02400000000000002,1.1855094208396144e-8
0.02300000000000002,1.1844757608764356e-8
0.02200000000000002,1.1198554913244285e-8
0.02100000000000002,9.951403943941894e-9
0.020000000000000018,8.167652679191839e-9
0.019000000000000017,5.940870115295205e-9
0.018000000000000016,3.3936347725027627e-9
0.017000000000000015,6.773211054522665e-10
0.016000000000000014,-2.0281163866375795e-9
0.015000000000000013,-4.5143611591969e-9
0.014000000000000012,-6.544954762183197e-9
0.013000000000000012,-7.855519193467053e-9
0.01200000000000001,-8.155431337197871e-9
0.01100000000000001,-7.406961250941424e-9
0.010000000000000009,-5.905378295742447e-9
0.009000000000000008,-3.896834495711876e-9
0.008000000000000007,-1.600704728488278e-9
0.007000000000000006,7.901787626996004e-10
0.006000000000000005,3.1092899175494404e-9
0.0050000000000000044,5.2161705111491985e-9
0.0040000000000000036,6.996189908653472e-9
0.0030000000000000027,8.36030295686685e-9
0.0020000000000000018,9.244806073449574e-9
0.0010000000000000009,9.611091535480232e-9
0.,9.445400009008842e-9
-0.0010000000000000009,8.758571328273956e-9
-0.0020000000000000018,7.585793621728287e-9
-0.0030000000000000027,5.986350720688094e-9
-0.0040000000000000036,4.0433679963230995e-9
-0.0050000000000000044,1.8635565417202127e-9
-0.006000000000000005,-4.2304416740523987e-10
-0.007000000000000006,-2.663325147228557e-9
-0.008000000000000007,-4.681368293013577e-9
-0.009000000000000008,-6.2787081922532906e-9
-0.010000000000000009,-7.2345953689573195e-9
-0.01100000000000001,-7.3274683230761806e-9
-0.01200000000000001,-6.6569287113932285e-9
-0.013000000000000012,-5.450178487340085e-9
-0.014000000000000012,-3.891835395619658e-9
-0.015000000000000013,-2.1455693437200107e-9
-0.016000000000000014,-3.543733743949229e-10
-0.017000000000000015,1.3591641909171948e-9
-0.018000000000000016,2.8925865105944304e-9
-0.019000000000000017,4.163293897130327e-9
-0.020000000000000018,5.1082684748848806e-9
-0.02100000000000002,5.683797821287584e-9
-0.02200000000000002,5.865197659146726e-9
-0.02300000000000002,5.646533657310826e-9
-0.02400000000000002,5.040342331008585e-9
-0.025000000000000022,4.0773511286035236e-9
-0.026000000000000023,2.8061977342536126e-9
-0.027000000000000024,1.2931486124967417e-9
-0.028000000000000025,-3.78183144522648e-10
-0.029000000000000026,-2.107120630756576e-9
-0.030000000000000027,-3.7762065471097506e-9
-0.031000000000000028,-5.251487236387908e-9
-0.03200000000000003,-6.3827972004992795e-9
-0.03300000000000003,-7.004044143277266e-9
-0.03400000000000003,-6.99119615671373e-9
-0.03500000000000003,-6.492489729864603e-9
-0.03600000000000003,-5.651707610590528e-9
-0.03700000000000003,-4.590598156814507e-9
-0.038000000000000034,-3.4164139191272813e-9
-0.039000000000000035,-2.2221986837461793e-9
-0.040000000000000036,-1.0870747236407796e-9
-0.041000000000000036,-7.653019711006959e-11
-0.04200000000000004,7.572933946597971e-10
-0.04300000000000004,1.3753136424848877e-9
-0.04400000000000004,1.7512196866242835e-9
-0.04500000000000004,1.8711847141195115e-9
-0.04600000000000004,1.7335784960326173e-9
-0.04700000000000004,1.3486800669315624e-9
-0.04800000000000004,7.383905917257572e-10
-0.049000000000000044,-6.405361310801716e-11
-0.050000000000000044,-1.014367784213377e-9
-0.051000000000000045,-2.057505117669667e-9
-0.052000000000000046,-3.1279428179542546e-9
-0.05300000000000005,-4.149967841593494e-9
-0.05400000000000005,-5.03796214815222e-9
-0.05500000000000005,-5.696687531420164e-9
-0.05600000000000005,-6.021569919772984e-9
-0.05700000000000005,-5.987195423468039e-9
-0.05800000000000005,-5.703162202913559e-9
-0.05900000000000005,-5.239907528709065e-9
-0.06000000000000005,-4.659562777287185e-9
-0.061000000000000054,-4.016335999890153e-9
-0.062000000000000055,-3.356792361436378e-9
-0.06299999999999994,-2.7201337016169447e-9
-0.06399999999999995,-2.1384773847554772e-9
-0.06499999999999995,-1.6371342025089941e-9
-0.06599999999999995,-1.234885371043104e-9
-0.06699999999999995,-9.44258594925973e-10
-0.06799999999999995,-7.718031665160385e-10
-0.06899999999999995,-7.183639828822752e-10
-0.06999999999999995,-7.793545357681619e-10
-0.07099999999999995,-9.450288156187536e-10
-0.07199999999999995,-1.2007520255874482e-9
-0.07299999999999995,-1.527270192258623e-9
-0.07399999999999995,-1.9009784961443454e-9
-0.07499999999999996,-2.2941884156302272e-9
-0.07599999999999996,-2.6753935386536476e-9
-0.07699999999999996,-3.009534121911628e-9
-0.07799999999999996,-3.2582602345343492e-9
-0.07899999999999996,-3.382687453062916e-9
-0.07999999999999996,-3.411472809106142e-9
-0.08099999999999996,-3.37664964392137e-9
-0.08199999999999996,-3.289942099998777e-9
-0.08299999999999996,-3.1610786488389664e-9
-0.08399999999999996,-2.9980464708034837e-9
-0.08499999999999996,-2.80734430493923e-9
-0.08599999999999997,-2.5942336438766755e-9
-0.08699999999999997,-2.362988364007501e-9
-0.08799999999999997,-2.117142627877655e-9
-0.08899999999999997,-1.859737162879238e-9
-0.08999999999999997,-1.5935637462383134e-9
-0.09099999999999997,-1.321408052423756e-9
-0.09199999999999997,-1.046290609707512e-9
-0.09299999999999997,-7.717060775125351e-10
-0.09399999999999997,-5.018606155648975e-10
-0.09499999999999997,-2.419074732196158e-10
-0.09599999999999997,1.819329409347148e-12
-0.09699999999999998,2.2157320075932851e-10
-0.09799999999999998,4.079650887944819e-10
-0.09899999999999998,5.497355175243523e-10
-0.09999999999999998,6.33528590698873e-10
-0.10099999999999998,6.436679973742532e-10
-0.10199999999999998,5.582537210280236e-10
-0.10299999999999998,3.6139078188335283e-10
-0.10399999999999998,8.742769702640985e-11
-0.10499999999999998,-2.272227961341855e-10
-0.10599999999999998,-5.495581524572746e-10
-0.10699999999999998,-8.501977177832742e-10
-0.10799999999999998,-1.103592415369059e-9
-0.10899999999999999,-1.288232222285135e-9
-0.10999999999999999,-1.3868515988391117e-9
-0.11099999999999999,-1.3866326732669965e-9
-0.11199999999999999,-1.2794063447563175e-9
-0.11299999999999999,-1.061851141737069e-9
-0.11399999999999999,-7.35689939523887e-10
-0.11499999999999999,-3.0788444710383445e-10
-0.11599999999999999,2.0917251958296745e-10
-0.11699999999999999,7.974669952170998e-10
-0.118,1.4331760327113141e-9
-0.119,2.0864821329014127e-9
-0.12,2.7213899536637776e-9
-0.121,3.2955452256011597e-9
-0.122,3.760055992257927e-9
-0.123,4.059316091598042e-9
-0.124,4.1308309516041586e-9
-0.125,3.92438987556476e-9
-0.126,3.4901204114257123e-9
-0.127,2.905975779454728e-9
-0.128,2.242271420621611e-9
-0.129,1.5615977504157552e-9
-0.13,9.186597350885339e-10
-0.131,3.601187993640398e-10
-0.132,-7.556293438182315e-11
-0.133,-3.5827608588223647e-10
-0.134,-4.664151634359293e-10
-0.135,-3.8702734420081875e-10
-0.136,-1.1595900281657912e-10
-0.137,3.420001781773152e-10
-0.138,9.729753322473833e-10
-0.139,1.7538668989347528e-9
-0.14,2.652213396819869e-9
-0.14100000000000001,3.626056576527814e-9
-0.14200000000000002,4.62380878724078e-9
-0.14300000000000002,5.584122761415067e-9
-0.14400000000000002,6.435763616474688e-9
-0.14500000000000002,7.097483201851107e-9
-0.14600000000000002,7.477896770552439e-9
-0.14700000000000002,7.4753698370289e-9
-0.14800000000000002,7.0277740918389675e-9
-0.14900000000000002,6.223479138284249e-9
-0.15000000000000002,5.172489013494097e-9
-0.15100000000000002,3.974088568642342e-9
-0.15200000000000002,2.7167338483014003e-9
-0.15300000000000002,1.4779445792201251e-9
-0.15400000000000003,3.241990183255883e-10
-0.15500000000000003,-6.891690065846667e-10
-0.15600000000000003,-1.518070804479299e-9
-0.15700000000000003,-2.129761332569924e-9
-0.15800000000000003,-2.502935456116795e-9
-0.15900000000000003,-2.627822036360694e-9
-0.16000000000000003,-2.506275832703242e-9
-0.16100000000000003,-2.1518671323994543e-9
-0.16200000000000003,-1.5899693471543852e-9
-0.16300000000000003,-8.57844309476441e-10
-0.16400000000000003,-4.725501240310237e-12
-0.16500000000000004,9.08100913910026e-10
-0.16600000000000004,1.807217129418115e-9
-0.16700000000000004,2.606996927362326e-9
-0.16800000000000004,3.209530974324082e-9
-0.16900000000000004,3.5045542336187285e-9
-0.17000000000000004,3.3493605285095374e-9
-0.17100000000000004,2.5103680384441773e-9
-0.17200000000000004,1.0872967352859586e-9
-0.17300000000000004,-7.608812850612434e-10
-0.17400000000000004,-2.887881607460674e-9
-0.17500000000000004,-5.160167813877958e-9
-0.17600000000000005,-7.45700970763985e-9
-0.17700000000000005,-9.670539660722177e-9
-0.17800000000000005,-1.1705806875900171e-8
-0.17900000000000005,-1.3480829733764077e-8
-0.18000000000000005,-1.4926646231538943e-8
-0.18100000000000005,-1.598736238880849e-8
-0.18200000000000005,-1.6620198797084873e-8
-0.18300000000000005,-1.679553527506039e-8
-0.18400000000000005,-1.6496953598316155e-8
-0.18500000000000005,-1.5721278383284965e-8
-0.18600000000000005,-1.4478616056079474e-8
-0.18700000000000006,-1.27923920657802e-8
-0.18799999999999994,-1.0699386186058257e-8
-0.18899999999999995,-8.249766068196829e-9
-0.18999999999999995,-5.5071189483668626e-9
-0.19099999999999995,-2.5484816132403942e-9
-0.19199999999999995,5.356314281002028e-10
-0.19299999999999995,3.6412015139153375e-9
-0.19399999999999995,6.650681096120881e-9
-0.19499999999999995,9.432970762141002e-9
-0.19599999999999995,1.1843397932503885e-8
-0.19699999999999995,1.3723697272344237e-8
-0.19799999999999995,1.4901992702320843e-8
-0.19899999999999995,1.51948209986541e-8
-0.19999999999999996,1.4592685924214033e-8
-0.20099999999999996,1.3291098496098774e-8
-0.20199999999999996,1.1463544700301975e-8
-0.20299999999999996,9.269834344571848e-9
-0.20399999999999996,6.856092766432953e-9
-0.20499999999999996,4.354754012253492e-9
-0.20599999999999996,1.884555584502623e-9
-0.20699999999999996,-4.4946536423284833e-10
-0.20799999999999996,-2.5559742794500906e-9
-0.20899999999999996,-4.357340030458623e-9
-0.20999999999999996,-5.789634278940969e-9
-0.21099999999999997,-6.802629411162275e-9
-0.21199999999999997,-7.359795058115015e-9
-0.21299999999999997,-7.438293220946024e-9
-0.21399999999999997,-7.02897200860475e-9
-0.21499999999999997,-6.136358050162771e-9
-0.21599999999999997,-4.7786475297628694e-9
-0.21699999999999997,-2.9876959135866077e-9
-0.21799999999999997,-8.09006413943214e-10
-0.21899999999999997,1.6982829066647387e-9
-0.21999999999999997,4.461413193740382e-9
-0.22099999999999997,7.394020229423148e-9
-0.22199999999999998,1.0396150936647919e-8
-0.22299999999999998,1.335428123291904e-8
-0.22399999999999998,1.614133497696013e-8
-0.22499999999999998,1.8616704091506397e-8
-0.22599999999999998,2.0626269896933946e-8
-0.22699999999999998,2.2002425499600964e-8
-0.22799999999999998,2.256409932510639e-8
-0.22899999999999998,2.202546772051006e-8
-0.22999999999999998,2.0335859062664552e-8
-0.23099999999999998,1.7708822557666037e-8
-0.23199999999999998,1.4345210276600628e-8
-0.23299999999999998,1.0432543180033393e-8
-0.23399999999999999,6.1450409725993804e-9
-0.235,1.6436527763841191e-9
-0.236,-2.923911106289534e-9
-0.237,-7.423146562712812e-9
-0.238,-1.173272214799459e-8
-0.239,-1.5744444591819784e-8
-0.24,-1.936322347600994e-8
-0.241,-2.250703507594709e-8
-0.242,-2.5106885303410875e-8
-0.243,-2.7106771882667857e-8
-0.244,-2.8463645686954697e-8
-0.245,-2.9147371318621884e-8
-0.246,-2.9140686915590797e-8
-0.247,-2.8439163243104693e-8
-0.248,-2.70511619875069e-8
-0.249,-2.4997793428988002e-8
-0.25,-2.2312873375340825e-8
-0.251,-1.9042879433051052e-8
-0.252,-1.524690663654016e-8
-0.253,-1.099662245290789e-8
-0.254,-6.376221134418714e-9
-0.255,-1.482377508937871e-9
-0.256,3.575799826377457e-9
-0.257,8.676815849151254e-9
-0.258,1.3686837056076095e-8
-0.259,1.8459739879045367e-8
-0.26,2.283715962170252e-8
-0.261,2.6648539940693494e-8
-0.262,2.9711182732844454e-8
-0.263,3.183029854275654e-8
-0.264,3.279905737979538e-8
-0.265,3.2449713711218964e-8
-0.266,3.096003252378576e-8
-0.267,2.8537933224881407e-8
-0.268,2.5365225933549063e-8
-0.269,2.1611940539262298e-8
-0.27,1.7436379857321826e-8
-0.271,1.2985173210994239e-8
-0.272,8.393330228756435e-9
-0.273,3.784295061343146e-9
-0.274,-7.299991965081798e-10
-0.275,-5.04907571655111e-9
-0.276,-9.083858935887701e-9
-0.277,-1.2756619229697952e-8
-0.278,-1.6000917400088577e-8
-0.279,-1.8761548883916568e-8
-0.28,-2.099448771428203e-8
-0.281,-2.2666830360590362e-8
-0.28200000000000003,-2.375673920432253e-8
-0.28300000000000003,-2.425338598358029e-8
-0.28400000000000003,-2.4156894942728435e-8
-0.28500000000000003,-2.3478285829381385e-8
-0.28600000000000003,-2.2239416769959108e-8
-0.28700000000000003,-2.0472926902381783e-8
-0.28800000000000003,-1.822217894978384e-8
-0.28900000000000003,-1.5541201572183416e-8
-0.29000000000000004,-1.2494631634885067e-8
-0.29100000000000004,-9.157656327696273e-9
-0.29200000000000004,-5.615955183529975e-9
-0.29300000000000004,-1.9656419512903422e-9
-0.29400000000000004,1.686793631855421e-9
-0.29500000000000004,5.224544120246977e-9
-0.29600000000000004,8.52054279909531e-9
-0.29700000000000004,1.1437522210583362e-8
-0.29800000000000004,1.3828072690375004e-8
-0.29900000000000004,1.5534701094943593e-8
-0.30000000000000004,1.6389889504614397e-8
-0.30100000000000005,1.6230703621389342e-8
-0.30200000000000005,1.536162938173269e-8
-0.30300000000000005,1.4061348665300732e-8
-0.30400000000000005,1.2442683855473646e-8
-0.30500000000000005,1.0608727330635448e-8
-0.30600000000000005,8.652900611305636e-9
-0.30700000000000005,6.659013514209722e-9
-0.30800000000000005,4.7013234381887425e-9
-0.30900000000000005,2.8445946154143087e-9
-0.31000000000000005,1.1441574493398221e-9
-0.31100000000000005,-3.5403208836770617e-10
-0.31200000000000006,-1.6133330504874976e-9
-0.31299999999999994,-2.6063600062908865e-9
-0.31399999999999995,-3.314923585628904e-9
-0.31499999999999995,-3.729970901589219e-9
-0.31599999999999995,-3.851525903764141e-9
-0.31699999999999995,-3.6886298633576065e-9
-0.31799999999999995,-3.259281591144747e-9
-0.31899999999999995,-2.590377780331554e-9
-0.31999999999999995,-1.7176532730867056e-9
-0.32099999999999995,-6.856212542150075e-10
-0.32199999999999995,4.5248652741358697e-10
-0.32299999999999995,1.63477965192671e-9
-0.32399999999999995,2.7907688625317117e-9
-0.32499999999999996,3.841425993272862e-9
-0.32599999999999996,4.699243914135787e-9
-0.32699999999999996,5.268296503907477e-9
-0.32799999999999996,5.444298619566856e-9
-0.32899999999999996,5.1530586950288004e-9
-0.32999999999999996,4.473547032812775e-9
-0.33099999999999996,3.5023878415529897e-9
-0.33199999999999996,2.3272720452161e-9
-0.33299999999999996,1.0278318474110648e-9
-0.33399999999999996,-3.242990737062357e-10
-0.33499999999999996,-1.6654255405312846e-9
-0.33599999999999997,-2.939730663759077e-9
-0.33699999999999997,-4.0992157480934655e-9
-0.33799999999999997,-5.103640138975907e-9
-0.33899999999999997,-5.920461131764254e-9
-0.33999999999999997,-6.52477380111427e-9
-0.34099999999999997,-6.8992509170973104e-9
-0.34199999999999997,-7.034082906420824e-9
-0.34299999999999997,-6.926917706095992e-9
-0.344,-6.582800873844441e-9
-0.345,-6.014115455643676e-9
-0.346,-5.240522175931073e-9
-0.347,-4.288899489029996e-9
-0.348,-3.1932838144566045e-9
-0.349,-1.9948097236544005e-9
-0.35,-7.416503557122756e-10
-0.351,5.110422016119109e-10
-0.352,1.7011963955593234e-9
-0.353,2.7598805463213694e-9
-0.354,3.6113621086630854e-9
-0.355,4.173166773951964e-9
-0.356,4.361720248868828e-9
-0.357,4.19289289052549e-9
-0.358,3.747418764188382e-9
-0.359,3.097441990396188e-9
-0.36,2.3086581361908554e-9
-0.361,1.4403723179456929e-9
-0.362,5.455570994961079e-10
-0.363,-3.290898768770756e-10
-0.364,-1.143088523142266e-9
-0.365,-1.8621191082146549e-9
-0.366,-2.4579653798428858e-9
-0.367,-2.9084580004806737e-9
-0.368,-3.1974181687738357e-9
-0.369,-3.314601692075425e-9
-0.37,-3.2556432705971305e-9
-0.371,-3.022001145852604e-9
-0.372,-2.620902097780209e-9
-0.373,-2.0652868339132713e-9
-0.374,-1.3737556717186017e-9
-0.375,-5.705146650242243e-10
-0.376,3.146778410761941e-10
-0.377,1.2465644089881822e-9
-0.378,2.1844410655336155e-9
-0.379,3.082209643762157e-9
-0.38,3.8884295453650575e-9
-0.381,4.5463691370623005e-9
-0.382,4.994056656063006e-9
-0.383,5.164330739090839e-9
-0.384,5.027721483932823e-9
-0.385,4.6449273333887264e-9
-0.386,4.074365067552321e-9
-0.387,3.3694532147049427e-9
-0.388,2.5786660012155904e-9
-0.389,1.7455810026600904e-9
-0.39,9.089262884010019e-10
-0.391,1.0262717758946494e-10
-0.392,-6.441475720875278e-10
-0.393,-1.3069399607684717e-9
-0.394,-1.865957411154029e-9
-0.395,-2.306027939782962e-9
-0.396,-2.6165556908652743e-9
-0.397,-2.7914769332865186e-9
-0.398,-2.8292164791499097e-9
-0.399,-2.732644459671474e-9
-0.4,-2.509033553838025e-9
-0.401,-2.170016529315366e-9
-0.402,-1.7315441545873167e-9
-0.403,-1.2138434441616441e-9
-0.404,-6.413761657192429e-10
-0.405,-4.279775839277633e-11
-0.406,5.490836778310193e-10
-0.40700000000000003,1.0973479694365018e-9
-0.40800000000000003,1.5610033786417343e-9
-0.40900000000000003,1.895026845513681e-9
-0.41000000000000003,2.05040415895974e-9
-0.41100000000000003,1.9854073957797924e-9
-0.41200000000000003,1.737612007404743e-9
-0.41300000000000003,1.3544361968792495e-9
-0.41400000000000003,8.763802496203343e-10
-0.41500000000000004,3.4015266645037734e-10
-0.41600000000000004,-2.2129007480609086e-10
-0.41700000000000004,-7.787035963963129e-10
-0.41800000000000004,-1.3065156196506722e-9
-0.41900000000000004,-1.7827858495023108e-9
-0.42000000000000004,-2.1891657757400207e-9
-0.42100000000000004,-2.5108581706845268e-9
-0.42200000000000004,-2.736576489720255e-9
-0.42300000000000004,-2.8585040098838554e-9
-0.42400000000000004,-2.8722526544677773e-9
-0.42500000000000004,-2.776821652825112e-9
-0.42600000000000005,-2.5745558480255726e-9
-0.42700000000000005,-2.2711036367500936e-9
-0.42800000000000005,-1.875374711426958e-9
-0.42900000000000005,-1.3994973981773517e-9
-0.43000000000000005,-8.587756547551173e-10
-0.43100000000000005,-2.716457232765368e-10
-0.43200000000000005,3.403674356250441e-10
-0.43300000000000005,9.526942637561042e-10
-0.43400000000000005,1.5377648026476676e-9
-0.43500000000000005,2.0650532152333145e-9
-0.43600000000000005,2.5011228504956406e-9
-0.43700000000000006,2.80967120055986e-9
-0.43799999999999994,2.952059178704114e-9
-0.43899999999999995,2.927477715103377e-9
-0.43999999999999995,2.772379478765963e-9
-0.44099999999999995,2.5163365991592856e-9
-0.44199999999999995,2.186283046962112e-9
-0.44299999999999995,1.80656007861546e-9
-0.44399999999999995,1.3989617467929927e-9
-0.44499999999999995,9.82779999741945e-10
-0.44599999999999995,5.748495707225132e-10
-0.44699999999999995,1.8959246152194797e-10
-0.44799999999999995,-1.609382176137597e-10
-0.44899999999999995,-4.670148694846388e-10
-0.44999999999999996,-7.211928190059558e-10
-0.45099999999999996,-9.182685939759794e-10
-0.45199999999999996,-1.0552391738194444e-9
-0.45299999999999996,-1.1312621447240323e-9
-0.45399999999999996,-1.1476173535779344e-9
-0.45499999999999996,-1.107669563710223e-9
-0.45599999999999996,-1.0168327143830758e-9
-0.45699999999999996,-8.825355498481846e-10
-0.45799999999999996,-7.141892407330763e-10
-0.45899999999999996,-5.23156063608754e-10
-0.45999999999999996,-3.2272075116412946e-10
-0.46099999999999997,-1.2806276959015372e-10
-0.46199999999999997,4.376872215355876e-11
-0.46299999999999997,1.738784602411947e-10
-0.46399999999999997,2.415463740482182e-10
-0.46499999999999997,2.2424765776934974e-10
-0.46599999999999997,1.3199562103050066e-10
-0.46699999999999997,3.8753306987049374e-11
-0.46799999999999997,-4.858538224516984e-11
-0.469,-1.2838756186656086e-10
-0.47,-2.00748129924877e-10
-0.471,-2.6537732428222327e-10
-0.472,-3.189913420215129e-10
-0.473,-3.5939860202477414e-10
-0.474,-3.8608876425788585e-10
-0.475,-3.997801421504188e-10
-0.476,-3.986552542072086e-10
-0.477,-3.803527588372435e-10
-0.478,-3.440977901919551e-10
-0.479,-2.9065323845639535e-10
-0.48,-2.20096806231862e-10
-0.481,-1.3043805532214625e-10
-0.482,-2.078968767971201e-11
-0.483,1.0839838054943485e-10
-0.484,2.5604656546038274e-10
-0.485,4.237081917962682e-10
-0.486,6.133279257733437e-10
-0.487,8.260149049130194e-10
-0.488,1.0624490003052767e-9
-0.489,1.3253385799851664e-9
-0.49,2.4756334864040053e-9
-0.491,1.4947553644058947e-9
-0.492,2.4024389400599533e-10
-0.493,-1.126099589011248e-10
-0.494,-4.801752957923899e-10
-0.495,-1.5683904914815666e-9
-0.496,-2.194576480935538e-9
-0.497,-1.922611094634652e-9
-0.498,-2.488364997344991e-9
-0.499,-2.9915880127675317e-9
-0.5,6.366474722407922e-9


==> ProfileSol.csv <==
r,rho,P
0.01,0.49,0.06566208409168456
0.02,0.48,0.06542511614840132
0.03,0.47,0.06504151722119404
0.04,0.46,0.06452039680400562
0.05,0.45,0.06387081180243012
0.06,0.44,0.0631016258593407
0.07,0.43,0.06222167165565918
0.08,0.42,0.061239715382196996
0.09,0.41000000000000003,0.0601642621235494
0.1,0.4,0.059003753694329815
0.11,0.39,0.057766591316140356
0.12,0.38,0.05646091118567163
0.13,0.37,0.055094745959898064
0.14,0.36,0.05367603236389684
0.15,0.35,0.05221242900531457
0.16,0.33999999999999997,0.05071153640491415
0.17,0.32999999999999996,0.049180732340484805
0.18,0.32,0.04762715336883771
0.19,0.31,0.04605787195431294
0.2,0.3,0.0444796090540422
0.21,0.29000000000000004,0.04289894029367424
0.22,0.28,0.041322270529316
0.23,0.27,0.03975561367564643
0.24,0.26,0.03820491006057236
0.25,0.25,0.03667574958678163
0.26,0.24,0.035173415938112705
0.27,0.22999999999999998,0.03370307446203329
0.28,0.21999999999999997,0.03226942099931904
0.29,0.21000000000000002,0.030876994732207994
0.3,0.2,0.029529937829164837
0.31,0.19,0.02823211583478111
0.32,0.18,0.026987086729077576
0.33,0.16999999999999998,0.02579799370209493
0.34,0.15999999999999998,0.024667767254957278
0.35,0.15000000000000002,0.02359881462770514
0.36,0.14,0.022593365557061512
0.37,0.13,0.021653110636346767
0.38,0.12,0.0207795004980957
0.39,0.10999999999999999,0.019973531753099866
0.4,0.09999999999999998,0.01923582884237306
0.41,0.09000000000000002,0.018566696144761297
0.42,0.08000000000000002,0.017965933249319534
0.43,0.07,0.01743313094947935
0.44,0.06,0.016967317064709976
0.45,0.04999999999999999,0.016567334443834313
0.46,0.03999999999999998,0.016231525572807194
0.47,0.030000000000000027,0.015957981349810198
0.48,0.020000000000000018,0.01574443681336926
0.49,0.010000000000000009,0.015588285421169629
0.5,0.,0.015486712261186855
0.51,-0.010000000000000009,0.015436522223531141
0.52,-0.020000000000000018,0.015434399497641109
0.53,-0.030000000000000027,0.01547669964992808
0.54,-0.040000000000000036,0.015559671166646557
0.55,-0.050000000000000044,0.015679353505405873
0.56,-0.06000000000000005,0.01583166575499927
0.57,-0.06999999999999995,0.01601243452723291
0.58,-0.07999999999999996,0.016217384593509077
0.59,-0.08999999999999997,0.016442216644517914
0.6,-0.09999999999999998,0.01668259360290931
0.61,-0.10999999999999999,0.0169341798290289
0.62,-0.12,0.01719267980830776
0.63,-0.13,0.017453821739298676
0.64,-0.14,0.017713420309162335
0.65,-0.15000000000000002,0.01796735961914688
0.66,-0.16000000000000003,0.018211611447478616
0.67,-0.17000000000000004,0.018442290208387502
0.68,-0.18000000000000005,0.018655566590600015
0.69,-0.18999999999999995,0.01884782604923881
0.7,-0.19999999999999996,0.01901551602864999
0.71,-0.20999999999999996,0.01915518431516041
0.72,-0.21999999999999997,0.019263637375565343
0.73,-0.22999999999999998,0.019337722293584894
0.74,-0.24,0.019374385655288005
0.75,-0.25,0.01937086099815355
0.76,-0.26,0.019324431048125958
0.77,-0.27,0.01923239459999901
0.78,-0.28,0.019092287960730574
0.79,-0.29000000000000004,0.01890182602190848
0.8,-0.30000000000000004,0.018658727795027117
0.81,-0.31000000000000005,0.018360779226852586
0.82,-0.31999999999999995,0.018005986352621576
0.83,-0.32999999999999996,0.017592388505319398
0.84,-0.33999999999999997,0.017118089286317785
0.85,-0.35,0.016581333696012588
0.86,-0.36,0.015980388430718823
0.87,-0.37,0.01531360303250028
0.88,-0.38,0.01457941761166357
0.89,-0.39,0.013776285867824832
0.9,-0.4,0.012902746492966242
0.91,-0.41000000000000003,0.01195738454972774
0.92,-0.42000000000000004,0.010938803141210714
0.93,-0.43000000000000005,0.00984567563881882
0.94,-0.43999999999999995,0.008676692846911131
0.95,-0.44999999999999996,0.007430570252430614
0.96,-0.45999999999999996,0.006106070186510418
0.97,-0.47,0.004701961975373554
0.98,-0.48,0.0032170382258891904
0.99,-0.49,0.0016501111338551276
1.,-0.5,0.


==> RawData.csv <==
0.499,0.06574245835753725
0.498,0.06573996386284495
0.497,0.06573583912237481
0.496,0.06573009324367898
0.495,0.0657227353343096
0.494,0.06571377450181883
0.493,0.06570321985375878
0.492,0.06569108049768163
0.491,0.06567736554113951
0.49,0.06566208409168456
0.489,0.06564524525686892
0.488,0.06562685814424475
0.487,0.0656069318613642
0.486,0.06558547551577938
0.485,0.06556249821504245
0.484,0.06553800906670558
0.483,0.06551201717832088
0.482,0.06548453165744052
0.481,0.06545556161161661
0.48,0.06542511614840132
0.479,0.0653932043753468
0.478,0.06535983540000519
0.477,0.06532501832992861
0.476,0.06528876227266923
0.475,0.06525107633577919
0.474,0.06521196962681063
0.473,0.06517145125331568
0.472,0.0651295303228465
0.471,0.06508621594295524
0.47,0.06504151722119404
0.469,0.06499544326511504
0.46799999999999997,0.06494800318227038
0.46699999999999997,0.06489920608021221
0.46599999999999997,0.06484906106649267
0.46499999999999997,0.06479757724866392
0.464,0.06474476373427808
0.463,0.06469062963658953
0.462,0.06463518441630339
0.461,0.06457843719455181
0.46,0.06452039680400562
0.459,0.0644610720773357
0.458,0.0644004718472129
0.457,0.06433860494630808
0.456,0.06427548020729211
0.455,0.06421110646283584
0.454,0.06414549254561014
0.453,0.06407864728828586
0.452,0.06401057952353384
0.451,0.06394129808402499
0.45,0.06387081180243012
0.449,0.06379912951142012
0.448,0.06372626004366584
0.447,0.06365221223183815
0.446,0.06357699490860788
0.445,0.06350061690664592
0.444,0.06342308705862312
0.443,0.06334441419721035
0.442,0.06326460715507844
0.441,0.06318367476489828
0.44,0.0631016258593407
0.439,0.0630184692710766
0.438,0.06293421383277681
0.437,0.06284886837711219
0.436,0.06276244173675362
0.435,0.06267494274437194
0.434,0.06258638023263802
0.433,0.062496763034222705
0.432,0.06240609998179687
0.431,0.06231439990803138
0.43,0.06222167165565918
0.429,0.06212792398436279
0.428,0.06203316536688302
0.427,0.061937404245034494
0.426,0.06184064906063182
0.425,0.06174290825548961
0.424,0.06164419027142247
0.423,0.06154450355024503
0.422,0.0614438565337719
0.421,0.06134225766381768
0.42,0.061239715382196996
0.419,0.06113623813072446
0.418,0.06103183435121468
0.417,0.06092651248548228
0.416,0.06082028097534186
0.415,0.06071314826260804
0.41400000000000003,0.06060512278909543
0.41300000000000003,0.060496212996618656
0.41200000000000003,0.060386427326992315
0.41100000000000003,0.06027577422203102
0.41000000000000003,0.0601642621235494
0.40900000000000003,0.060051899473362064
0.40800000000000003,0.05993869471328361
0.40700000000000003,0.059824656285128675
0.406,0.059709792630711855
0.405,0.05959411219184777
0.404,0.05947762341035103
0.403,0.05936033472803625
0.402,0.05924225458671805
0.401,0.05912339142821103
0.4,0.059003753694329815
0.399,0.05888334982688902
0.398,0.05876218826770324
0.397,0.05864027733484118
0.396,0.0585176250009953
0.395,0.05839423929456249
0.394,0.05827012824818693
0.393,0.05814529989451277
0.392,0.058019762266184174
0.391,0.05789352339584532
0.39,0.057766591316140356
0.389,0.057638974059713466
0.388,0.05751067965920881
0.387,0.05738171614727054
0.386,0.05725209155654284
0.385,0.057121813919669855
0.384,0.05699089126929577
0.383,0.05685933163806474
0.382,0.05672714305862093
0.381,0.056594333563608504
0.38,0.05646091118567163
0.379,0.05632688395745448
0.378,0.056192259911601206
0.377,0.05605704708075598
0.376,0.05592125349756296
0.375,0.05578488719466632
0.374,0.05564795620471023
0.373,0.055510468560338845
0.372,0.05537243229419633
0.371,0.05523385544422989
0.37,0.055094745959898064
0.369,0.054955111490063456
0.368,0.05481495964351376
0.367,0.05467429802903668
0.366,0.05453313425541991
0.365,0.05439147593145115
0.364,0.05424933066591809
0.363,0.05410670606760844
0.362,0.05396360974530988
0.361,0.05382004930781011
0.36,0.05367603236389684
0.359,0.053531566522357764
0.358,0.05338665939198057
0.357,0.053241318581552954
0.356,0.053095551699862624
0.355,0.052949366355697275
0.354,0.0528027701578446
0.353,0.05265577071509229
0.352,0.05250837563622805
0.351,0.05236059253003958
0.35,0.05221242900531457
0.349,0.052063892670840724
0.348,0.051914991135405736
0.347,0.0517657320077973
0.346,0.05161612289680311
0.345,0.051466171411210876
0.344,0.0513158851476239
0.34299999999999997,0.05116527139054249
0.34199999999999997,0.05101433726466778
0.34099999999999997,0.050863089894593684
0.33999999999999997,0.05071153640491415
0.33899999999999997,0.050559683920223114
0.33799999999999997,0.0504075395651145
0.33699999999999997,0.05025511046418223
0.33599999999999997,0.05010240374202027
0.33499999999999996,0.04994942652322252
0.33399999999999996,0.04979618593238293
0.33299999999999996,0.04964268909409543
0.33199999999999996,0.049488943132953954
0.33099999999999996,0.049334955173552436
0.32999999999999996,0.049180732340484805
0.32899999999999996,0.049026281758344996
0.328,0.048871610551726945
0.327,0.04871672584522458
0.326,0.04856163476343184
0.325,0.048406344430942654
0.324,0.048250861972350956
0.323,0.04809519451225068
0.322,0.047939349175235756
0.321,0.047783333085900125
0.32,0.04762715336883771
0.319,0.04747081714864245
0.318,0.04731433155445224
0.317,0.04715770351937057
0.316,0.04700093964254941
0.315,0.04684404649986768
0.314,0.046687030667204324
0.313,0.046529898720438244
0.312,0.046372657235448374
0.311,0.04621531278811363
0.31,0.04605787195431294
0.309,0.045900341309925236
0.308,0.045742727430829425
0.307,0.04558503689290444
0.306,0.0454272762720292
0.305,0.045269452144082636
0.304,0.045111571084943666
0.303,0.044953639670491215
0.302,0.0447956644766042
0.301,0.04463765207916156
0.3,0.0444796090540422
0.299,0.044321541977125054
0.298,0.044163457424289045
0.297,0.04400536197141309
0.29600000000000004,0.043847262194376124
0.29500000000000004,0.04368916466905706
0.29400000000000004,0.04353107597133483
0.29300000000000004,0.04337300267708835
0.29200000000000004,0.04321495136281635
0.29100000000000004,0.04305692854075511
0.29000000000000004,0.04289894029367424
0.28900000000000003,0.042740992581039784
0.28800000000000003,0.04258309136231778
0.28700000000000003,0.04242524259697429
0.28600000000000003,0.04226745224447535
0.28500000000000003,0.04210972626428701
0.28400000000000003,0.04195207061587532
0.28300000000000003,0.04179449125870632
0.28200000000000003,0.041636994152246073
0.281,0.04147958525596061
0.28,0.041322270529316
0.279,0.041165055931778265
0.278,0.04100794742281347
0.277,0.04085095096188765
0.276,0.040694072508466864
0.275,0.040537318022017155
0.274,0.04038069346200457
0.273,0.04022420478789516
0.272,0.04006785795915496
0.271,0.03991165893525004
0.27,0.03975561367564643
0.269,0.03959972813981018
0.268,0.03944400828720734
0.267,0.03928846007730396
0.266,0.03913308946956608
0.265,0.038977902413720934
0.264,0.03882290451546032
0.263,0.038668101057597014
0.262,0.038513497313549167
0.261,0.0383590985567349
0.26,0.03820491006057236
0.259,0.038050937098479676
0.258,0.03789718494387499
0.257,0.03774365887017644
0.256,0.03759036415080215
0.255,0.03743730605917026
0.254,0.037284489868698915
0.253,0.03713192085280624
0.252,0.03697960428491038
0.251,0.03682754543842946
0.25,0.03667574958678163
0.249,0.03652422200338501
0.248,0.03637296796165775
0.247,0.03622199273501798
0.246,0.036071301596883834
0.245,0.035920899820673445
0.244,0.03577079267980496
0.243,0.035620985447696506
0.242,0.03547148339776622
0.241,0.03532229180343224
0.24,0.035173415938112705
0.239,0.03502486106149662
0.238,0.03487663197517338
0.237,0.03472873320027294
0.236,0.0345811693078218
0.235,0.03443394486884644
0.23399999999999999,0.034287064454373344
0.23299999999999998,0.034140532635428995
0.23199999999999998,0.033994353983039884
0.23099999999999998,0.03384853306823249
0.22999999999999998,0.03370307446203329
0.22899999999999998,0.03355798273546878
0.22799999999999998,0.03341326245956545
0.22699999999999998,0.033268918205349766
0.22599999999999998,0.03312495454384822
0.22499999999999998,0.03298137604608731
0.22399999999999998,0.0328381872830935
0.22299999999999998,0.03269539282589328
0.22199999999999998,0.032552997245513145
0.22099999999999997,0.03241100511297957
0.21999999999999997,0.03226942099931904
0.21899999999999997,0.03212824947555804
0.21800000000000003,0.031987495112723065
0.21700000000000003,0.03184716248184059
0.21600000000000003,0.03170725614243881
0.21500000000000002,0.031567780328073586
0.21400000000000002,0.031428738922409445
0.21300000000000002,0.0312901357927186
0.21200000000000002,0.03115197480627327
0.21100000000000002,0.031014259830345663
0.21000000000000002,0.030876994732207994
0.20900000000000002,0.030740183379132473
0.20800000000000002,0.03060382963839132
0.20700000000000002,0.030467937377256747
0.20600000000000002,0.030332510463000964
0.20500000000000002,0.030197552762896183
0.20400000000000001,0.030063068144214625
0.203,0.029929060474228497
0.202,0.029795533620210014
0.201,0.02966249144943139
0.2,0.029529937829164837
0.199,0.02939787662668257
0.198,0.029266311709256802
0.197,0.029135246944159747
0.196,0.02900468619866362
0.195,0.028874633340040628
0.194,0.02874509223556299
0.193,0.028616066689505382
0.192,0.028487560031271054
0.191,0.028359575375238387
0.19,0.02823211583478111
0.189,0.028105184523272972
0.188,0.027978784554087702
0.187,0.027852919040599045
0.186,0.027727591096180736
0.185,0.027602803834206515
0.184,0.02747856036805012
0.183,0.027354863811085293
0.182,0.027231717276685767
0.181,0.02710912387822528
0.18,0.026987086729077576
0.179,0.026865608942616387
0.178,0.026744693632215457
0.177,0.026624343911248523
0.176,0.026504562893089324
0.175,0.026385353691111595
0.174,0.026266719418689077
0.173,0.02614866318919551
0.172,0.02603118811600463
0.17099999999999999,0.025914297312234772
0.16999999999999998,0.02579799370209493
0.16899999999999998,0.025682279688681833
0.16799999999999998,0.02556715758614269
0.16699999999999998,0.025452629708624712
0.16599999999999998,0.025338698370275116
0.16499999999999998,0.025225365885241106
0.16399999999999998,0.025112634567669895
0.16299999999999998,0.025000506731708696
0.16199999999999998,0.02488898469150472
0.16099999999999998,0.024778070761205175
0.15999999999999998,0.024667767254957278
0.15899999999999997,0.02455807648690823
0.15799999999999997,0.024449000771205254
0.15699999999999997,0.024340542421995553
0.15600000000000003,0.024232703753426343
0.15500000000000003,0.02412548707964483
0.15400000000000003,0.02401889471479823
0.15300000000000002,0.023912928973033747
0.15200000000000002,0.0238075921684986
0.15100000000000002,0.023702886615339994
0.15000000000000002,0.02359881462770514
0.14900000000000002,0.023495378519741258
0.14800000000000002,0.023392580592621188
0.14700000000000002,0.023290422766704028
0.14600000000000002,0.023188906540758676
0.14500000000000002,0.023088033392866684
0.14400000000000002,0.022987804801109606
0.14300000000000002,0.022888222243568995
0.14200000000000002,0.022789287198326406
0.14100000000000001,0.022691001143463396
0.14,0.022593365557061512
0.139,0.022496381917202313
0.138,0.022400051701967356
0.137,0.02230437638943819
0.136,0.02220935745769637
0.135,0.022114996384823452
0.134,0.02202129464890099
0.133,0.021928253728010532
0.132,0.021835875100233642
0.131,0.021744160243651868
0.13,0.021653110636346767
0.129,0.021562727756399887
0.128,0.02147301308189279
0.127,0.021383968090907028
0.126,0.021295594261524154
0.125,0.021207893002407333
0.124,0.02112086517205725
0.123,0.02103451138814294
0.122,0.02094883226897251
0.121,0.020863828432854063
0.12,0.0207795004980957
0.119,0.02069584908300553
0.118,0.020612874805891655
0.11699999999999999,0.020530578285062183
0.11599999999999999,0.020448960138825214
0.11499999999999999,0.020368020985488854
0.11399999999999999,0.02028776144336121
0.11299999999999999,0.020208182130750384
0.11199999999999999,0.020129283665964483
0.11099999999999999,0.020051066667311608
0.10999999999999999,0.019973531753099866
0.10899999999999999,0.01989667954163736
0.10799999999999998,0.019820510651232196
0.10699999999999998,0.01974502570019248
0.10599999999999998,0.019670225306826314
0.10499999999999998,0.0195961100894418
0.10399999999999998,0.019522680666347048
0.10299999999999998,0.019449937655850163
0.10199999999999998,0.01937788147429685
0.10099999999999998,0.019306511952086516
0.09999999999999998,0.01923582884237306
0.09899999999999998,0.019165831898393725
0.09799999999999998,0.019096520873385762
0.09699999999999998,0.01902789552058642
0.09599999999999997,0.01895995559323295
0.09499999999999997,0.018892700844562595
0.09399999999999997,0.01882613102781261
0.09300000000000003,0.01876024589622024
0.09200000000000003,0.01869504520302273
0.09100000000000003,0.018630528701457334
0.09000000000000002,0.018566696144761297
0.08900000000000002,0.018503547286171873
0.08800000000000002,0.018441081878926305
0.08700000000000002,0.018379299676261843
0.08600000000000002,0.018318200431415736
0.08500000000000002,0.018257783897625234
0.08400000000000002,0.018198049828127585
0.08300000000000002,0.018138997976160035
0.08200000000000002,0.018080628094959836
0.08100000000000002,0.018022939937764233
0.08000000000000002,0.017965933249319534
0.07900000000000001,0.017909607376394306
0.07800000000000001,0.017853961228966
0.07700000000000001,0.017798993713551713
0.07600000000000001,0.017744703736668525
0.07500000000000001,0.01769109020483352
0.07400000000000001,0.017638152024563793
0.07300000000000001,0.017585888102376424
0.07200000000000001,0.017534297344788504
0.07100000000000001,0.017483378658317117
0.07,0.01743313094947935
0.069,0.017383553124792294
0.068,0.017334644090773035
0.067,0.017286402753938654
0.066,0.01723882802080624
0.065,0.017191918797892884
0.064,0.01714567399171567
0.063,0.017100092508791687
0.062,0.017055173255638018
0.061,0.017010915138771752
0.06,0.016967317064709976
0.059,0.016924377939969776
0.057999999999999996,0.01688209667106824
0.056999999999999995,0.016840472110799164
0.055999999999999994,0.0167995025706471
0.05499999999999999,0.016759186144993672
0.05399999999999999,0.01671952093982825
0.05299999999999999,0.016680505061140223
0.05199999999999999,0.01664213661491897
0.05099999999999999,0.016604413707153872
0.04999999999999999,0.016567334443834313
0.04899999999999999,0.01653089693094967
0.04799999999999999,0.016495099274489333
0.046999999999999986,0.016459939580442673
0.045999999999999985,0.016425415954799075
0.044999999999999984,0.016391526503547926
0.043999999999999984,0.0163582693326786
0.04299999999999998,0.016325642548180485
0.04199999999999998,0.016293644256042954
0.04099999999999998,0.0162622725622554
0.03999999999999998,0.016231525572807194
0.03899999999999998,0.016201401393687722
0.03799999999999998,0.016171898130886368
0.03699999999999998,0.016143013890392507
0.035999999999999976,0.016114746778195528
0.034999999999999976,0.016087094900284805
0.033999999999999975,0.016060056213136296
0.032999999999999974,0.016033628134999915
0.03199999999999997,0.01600780804408293
0.031000000000000028,0.015982593321861104
0.030000000000000027,0.015957981349810198
0.029000000000000026,0.01593396950940597
0.028000000000000025,0.01591055518212419
0.027000000000000024,0.015887735749440614
0.026000000000000023,0.015865508592831003
0.025000000000000022,0.015843871093771122
0.02400000000000002,0.015822820633736724
0.02300000000000002,0.01580235459420358
0.02200000000000002,0.015782470356647448
0.02100000000000002,0.01576316530254409
0.020000000000000018,0.01574443681336926
0.019000000000000017,0.015726282270598732
0.018000000000000016,0.01570869905570826
0.017000000000000015,0.015691684550173605
0.016000000000000014,0.015675236135470533
0.015000000000000013,0.015659351193074798
0.014000000000000012,0.01564402710446217
0.013000000000000012,0.015629261251108403
0.01200000000000001,0.015615051013039142
0.01100000000000001,0.015601393489918144
0.010000000000000009,0.015588285421169629
0.009000000000000008,0.015575723568325489
0.008000000000000007,0.015563704692917612
0.007000000000000006,0.01555222555647789
0.006000000000000005,0.01554128292053821
0.0050000000000000044,0.015530873546630462
0.0040000000000000036,0.015520994196286537
0.0030000000000000027,0.015511641631038324
0.0020000000000000018,0.015502812612417713
0.0010000000000000009,0.015494503901956592
0.,0.015486712261186855
-0.0010000000000000009,0.015479434451640385
-0.0020000000000000018,0.015472667234849078
-0.0030000000000000027,0.01546640737234482
-0.0040000000000000036,0.0154606516256595
-0.0050000000000000044,0.015455396756325011
-0.006000000000000005,0.015450639525873241
-0.007000000000000006,0.01544637669583608
-0.008000000000000007,0.015442605027745415
-0.009000000000000008,0.015439321283133139
-0.010000000000000009,0.015436522223531141
-0.01100000000000001,0.01543420458926391
-0.01200000000000001,0.01543236477773933
-0.013000000000000012,0.015430999037278804
-0.014000000000000012,0.015430103637570336
-0.015000000000000013,0.015429674848301931
-0.016000000000000014,0.015429708939161598
-0.017000000000000015,0.015430202179837342
-0.018000000000000016,0.015431150840017172
-0.019000000000000017,0.01543255118938909
-0.020000000000000018,0.015434399497641109
-0.02100000000000002,0.015436692034461229
-0.02200000000000002,0.01543942506953746
-0.02300000000000002,0.01544259487255781
-0.02400000000000002,0.015446197713210283
-0.025000000000000022,0.015450229861182885
-0.026000000000000023,0.015454687586163625
-0.027000000000000024,0.015459567157840507
-0.028000000000000025,0.01546486484590154
-0.029000000000000026,0.015470576920034727
-0.030000000000000027,0.01547669964992808
-0.031000000000000028,0.0154832293052696
-0.03200000000000003,0.015490162155747299
-0.03300000000000003,0.015497494471049178
-0.03400000000000003,0.015505222463161526
-0.03500000000000003,0.0155133420564468
-0.03600000000000003,0.01552184916465199
-0.03700000000000003,0.01553073970877583
-0.038000000000000034,0.015540009609817048
-0.039000000000000035,0.01554965478877438
-0.040000000000000036,0.015559671166646557
-0.041000000000000036,0.01557005466443231
-0.04200000000000004,0.015580801203130372
-0.04300000000000004,0.015591906703739476
-0.04400000000000004,0.015603367087258353
-0.04500000000000004,0.015615178274685738
-0.04600000000000004,0.01562733618702036
-0.04700000000000004,0.01563983674526095
-0.04800000000000004,0.015652675870406245
-0.049000000000000044,0.015665849483454976
-0.050000000000000044,0.015679353505405873
-0.051000000000000045,0.015693183857257667
-0.052000000000000046,0.015707336460009096
-0.05300000000000005,0.015721807234658887
-0.05400000000000005,0.015736592102205776
-0.05500000000000005,0.01575168698364849
-0.05600000000000005,0.015767087799985764
-0.05700000000000005,0.015782790384004045
-0.05800000000000005,0.01579879042470882
-0.05900000000000005,0.015815083641780095
-0.06000000000000005,0.01583166575499927
-0.061000000000000054,0.015848532484147738
-0.062000000000000055,0.0158656795490069
-0.06299999999999994,0.01588310266935815
-0.06399999999999995,0.01590079756498289
-0.06499999999999995,0.01591875995566252
-0.06599999999999995,0.015936985561178434
-0.06699999999999995,0.015955470101312035
-0.06799999999999995,0.015974209295844713
-0.06899999999999995,0.015993198864557873
-0.06999999999999995,0.01601243452723291
-0.07099999999999995,0.01603191200365122
-0.07199999999999995,0.016051627013594208
-0.07299999999999995,0.016071575276843265
-0.07399999999999995,0.01609175251317979
-0.07499999999999996,0.016112154442385184
-0.07599999999999996,0.016132776784240844
-0.07699999999999996,0.016153615258528164
-0.07799999999999996,0.016174665585028548
-0.07899999999999996,0.016195923481029495
-0.07999999999999996,0.016217384593509077
-0.08099999999999996,0.016239044563559957
-0.08199999999999996,0.016260899050332383
-0.08299999999999996,0.016282943712976613
-0.08399999999999996,0.016305174210642898
-0.08499999999999996,0.016327586202481488
-0.08599999999999997,0.01635017534764264
-0.08699999999999997,0.016372937305276603
-0.08799999999999997,0.016395867734533637
-0.08899999999999997,0.016418962294563987
-0.08999999999999997,0.016442216644517914
-0.09099999999999997,0.016465626443545663
-0.09199999999999997,0.01648918735079749
-0.09299999999999997,0.01651289502542365
-0.09399999999999997,0.016536745126574395
-0.09499999999999997,0.016560733313399977
-0.09599999999999997,0.01658485524505065
-0.09699999999999998,0.016609106580676665
-0.09799999999999998,0.01663348297942828
-0.09899999999999998,0.01665798010045574
-0.09999999999999998,0.01668259360290931
-0.10099999999999998,0.016707319145939228
-0.10199999999999998,0.01673215238501452
-0.10299999999999998,0.016757088984371674
-0.10399999999999998,0.01678212466147111
-0.10499999999999998,0.016807255139033785
-0.10599999999999998,0.01683247613978064
-0.10699999999999998,0.01685778338643263
-0.10799999999999998,0.016883172601710704
-0.10899999999999999,0.01690863950833581
-0.10999999999999999,0.0169341798290289
-0.11099999999999999,0.016959789286510922
-0.11199999999999999,0.016985463603502827
-0.11299999999999999,0.01701119850272556
-0.11399999999999999,0.01703698970690008
-0.11499999999999999,0.017062832938747326
-0.11599999999999999,0.017088723920988255
-0.11699999999999999,0.01711465837634381
-0.118,0.01714063202753495
-0.119,0.017166640597282616
-0.12,0.01719267980830776
-0.121,0.017218745383331333
-0.122,0.017244833045074286
-0.123,0.017270938516257564
-0.124,0.017297057519602123
-0.125,0.01732318579717312
-0.126,0.017349319198603958
-0.127,0.017375453608751
-0.128,0.017401584912395174
-0.129,0.01742770899431742
-0.13,0.017453821739298676
-0.131,0.01747991903211987
-0.132,0.017505996757561943
-0.133,0.01753205080040583
-0.134,0.01755807704543246
-0.135,0.017584071377422777
-0.136,0.01761002968115771
-0.137,0.017635947841418198
-0.138,0.017661821742985175
-0.139,0.017687647270639578
-0.14,0.017713420309162335
-0.14100000000000001,0.017739136743334393
-0.14200000000000002,0.01776479245793668
-0.14300000000000002,0.01779038333775013
-0.14400000000000002,0.017815905267555682
-0.14500000000000002,0.01784135413213427
-0.14600000000000002,0.017866725816266832
-0.14700000000000002,0.017892016204742286
-0.14800000000000002,0.017917221232232206
-0.14900000000000002,0.017942336994399042
-0.15000000000000002,0.01796735961914688
-0.15100000000000002,0.017992285234379794
-0.15200000000000002,0.01801710996800188
-0.15300000000000002,0.018041829947917216
-0.15400000000000003,0.018066441302029886
-0.15500000000000003,0.018090940158243973
-0.15600000000000003,0.018115322644463566
-0.15700000000000003,0.018139584888592738
-0.15800000000000003,0.018163723018535582
-0.15900000000000003,0.01818773316219618
-0.16000000000000003,0.018211611447478616
-0.16100000000000003,0.018235354002286968
-0.16200000000000003,0.018258956954525327
-0.16300000000000003,0.018282416432097773
-0.16400000000000003,0.01830572856290839
-0.16500000000000004,0.018328889474861262
-0.16600000000000004,0.01835189529586047
-0.16700000000000004,0.018374742153810103
-0.16800000000000004,0.018397426176614242
-0.16900000000000004,0.018419943492176974
-0.17000000000000004,0.018442290208387502
-0.17100000000000004,0.01846446235475404
-0.17200000000000004,0.01848645630664764
-0.17300000000000004,0.01850826851131688
-0.17400000000000004,0.018529895416010335
-0.17500000000000004,0.018551333467976588
-0.17600000000000005,0.018572579114464215
-0.17700000000000005,0.018593628802721793
-0.17800000000000005,0.0186144789799979
-0.17900000000000005,0.018635126093541114
-0.18000000000000005,0.018655566590600015
-0.18100000000000005,0.018675796918423176
-0.18200000000000005,0.01869581352425918
-0.18300000000000005,0.0187156128553566
-0.18400000000000005,0.01873519135896402
-0.18500000000000005,0.01875454548233001
-0.18600000000000005,0.018773671672703156
-0.18700000000000006,0.01879256637733203
-0.18799999999999994,0.01881122604346521
-0.18899999999999995,0.018829647118351278
-0.18999999999999995,0.01884782604923881
-0.19099999999999995,0.01886575928337638
-0.19199999999999995,0.01888344326801257
-0.19299999999999995,0.018900874450395958
-0.19399999999999995,0.01891804927777512
-0.19499999999999995,0.018934964197398638
-0.19599999999999995,0.018951615656515083
-0.19699999999999995,0.018968000102373036
-0.19799999999999995,0.018984113982221076
-0.19899999999999995,0.018999953745347676
-0.19999999999999996,0.01901551602864999
-0.20099999999999996,0.01903079768768723
-0.20199999999999996,0.0190457955696598
-0.20299999999999996,0.0190605065217681
-0.20399999999999996,0.019074927391212533
-0.20499999999999996,0.0190890550251935
-0.20599999999999996,0.019102886270911404
-0.20699999999999996,0.019116417975566645
-0.20799999999999996,0.019129646986359626
-0.20899999999999996,0.019142570150490746
-0.20999999999999996,0.01915518431516041
-0.21099999999999997,0.01916748632756902
-0.21199999999999997,0.01917947303491698
-0.21299999999999997,0.019191141284404686
-0.21399999999999997,0.019202487923232543
-0.21499999999999997,0.019213509798600953
-0.21599999999999997,0.019224203757710313
-0.21699999999999997,0.019234566647761034
-0.21799999999999997,0.01924459531595351
-0.21899999999999997,0.019254286609488146
-0.21999999999999997,0.019263637375565343
-0.22099999999999997,0.019272644461385505
-0.22199999999999998,0.01928130471414903
-0.22299999999999998,0.019289614981056323
-0.22399999999999998,0.019297572109307784
-0.22499999999999998,0.019305172946103816
-0.22599999999999998,0.01931241433864482
-0.22699999999999998,0.019319293134131197
-0.22799999999999998,0.01932580617976335
-0.22899999999999998,0.019331950231429657
-0.22999999999999998,0.019337722293584894
-0.23099999999999998,0.01934311964829231
-0.23199999999999998,0.019348139578277856
-0.23299999999999998,0.019352779366267465
-0.23399999999999999,0.01935703629498709
-0.235,0.019360907647162674
-0.236,0.01936439070552016
-0.237,0.01936748275278549
-0.238,0.01937018107168461
-0.239,0.019372482944943467
-0.24,0.019374385655288005
-0.241,0.019375886485444166
-0.242,0.019376982718137897
-0.243,0.01937767163609514
-0.244,0.019377950522041842
-0.245,0.019377816658703945
-0.246,0.019377267328807395
-0.247,0.019376299815078137
-0.248,0.019374911400242112
-0.249,0.01937309936702527
-0.25,0.01937086099815355
-0.251,0.019368193576352898
-0.252,0.01936509438434926
-0.253,0.01936156070486858
-0.254,0.0193575898206368
-0.255,0.019353179014379867
-0.256,0.019348325568823727
-0.257,0.01934302676669432
-0.258,0.019337279890717592
-0.259,0.01933108222361949
-0.26,0.019324431048125958
-0.261,0.01931732364696294
-0.262,0.019309757302856376
-0.263,0.019301729298532213
-0.264,0.0192932369167164
-0.265,0.0192842774912086
-0.266,0.01927484871325661
-0.267,0.01926494831614816
-0.268,0.019254574018894747
-0.269,0.019243723540507865
-0.27,0.01923239459999901
-0.271,0.01922058491637967
-0.272,0.019208292208661343
-0.273,0.01919551419585553
-0.274,0.019182248596973716
-0.275,0.0191684931310274
-0.276,0.019154245517028073
-0.277,0.019139503473987234
-0.278,0.019124264720916374
-0.279,0.019108526976826988
-0.28,0.019092287960730574
-0.281,0.01907554539163862
-0.28200000000000003,0.019058296988562626
-0.28300000000000003,0.019040540470514084
-0.28400000000000003,0.019022273556504488
-0.28500000000000003,0.019003493965545334
-0.28600000000000003,0.018984199416648116
-0.28700000000000003,0.018964387628824325
-0.28800000000000003,0.018944056321085458
-0.28900000000000003,0.01892320321244301
-0.29000000000000004,0.01890182602190848
-0.29100000000000004,0.018879922468493352
-0.29200000000000004,0.018857490271209126
-0.29300000000000004,0.018834527149067297
-0.29400000000000004,0.01881103082107936
-0.29500000000000004,0.018786999006256806
-0.29600000000000004,0.018762429423611133
-0.29700000000000004,0.01873731979215383
-0.29800000000000004,0.0187116678308964
-0.29900000000000004,0.018685471258850332
-0.30000000000000004,0.018658727795027117
-0.30100000000000005,0.018631435172987806
-0.30200000000000005,0.01860359160362073
-0.30300000000000005,0.01857519528185824
-0.30400000000000005,0.018546244246562284
-0.30500000000000005,0.018516736536594806
-0.30600000000000005,0.018486670190817747
-0.30700000000000005,0.01845604324809305
-0.30800000000000005,0.01842485374728266
-0.30900000000000005,0.018393099727248525
-0.31000000000000005,0.018360779226852586
-0.31100000000000005,0.018327890284956783
-0.31200000000000006,0.018294430940423063
-0.31299999999999994,0.018260399232113377
-0.31399999999999995,0.018225793198889655
-0.31499999999999995,0.01819061087961385
-0.31599999999999995,0.018154850313147904
-0.31699999999999995,0.01811850953835376
-0.31799999999999995,0.018081586594093358
-0.31899999999999995,0.01804407951922865
-0.31999999999999995,0.018005986352621576
-0.32099999999999995,0.01796730513313408
-0.32199999999999995,0.017928033899628108
-0.32299999999999995,0.0178881706909656
-0.32399999999999995,0.0178477135460085
-0.32499999999999996,0.017806660503618753
-0.32599999999999996,0.017765009602658303
-0.32699999999999996,0.017722758881989098
-0.32799999999999996,0.017679906380473075
-0.32899999999999996,0.017636450175364738
-0.32999999999999996,0.017592388505319398
-0.33099999999999996,0.017547719634825144
-0.33199999999999996,0.017502441827555566
-0.33299999999999996,0.017456553347184253
-0.33399999999999996,0.01741005245738479
-0.33499999999999996,0.017362937421830767
-0.33599999999999997,0.017315206504195765
-0.33699999999999997,0.01726685796815338
-0.33799999999999997,0.017217890077377198
-0.33899999999999997,0.0171683010955408
-0.33999999999999997,0.017118089286317785
-0.34099999999999997,0.01706725291338173
-0.34199999999999997,0.017015790240406226
-0.34299999999999997,0.016963699531064864
-0.344,0.016910979049031227
-0.345,0.016857627057978906
-0.346,0.016803641821581488
-0.347,0.01674902160351256
-0.348,0.016693764667445706
-0.349,0.01663786927705452
-0.35,0.016581333696012588
-0.351,0.016524156187993494
-0.352,0.01646633501667083
-0.353,0.01640786844571818
-0.354,0.016348754738809135
-0.355,0.01628899215961728
-0.356,0.01622857897739899
-0.357,0.016167513567479256
-0.358,0.01610579437661207
-0.359,0.016043419849468304
-0.36,0.015980388430718823
-0.361,0.01591669856503449
-0.362,0.015852348697086172
-0.363,0.015787337271544744
-0.364,0.015721662733081062
-0.365,0.015655323526365998
-0.366,0.015588318096070418
-0.367,0.015520644886865189
-0.368,0.01545230234342118
-0.369,0.015383288910409253
-0.37,0.01531360303250028
-0.371,0.015243243154365125
-0.372,0.015172207720674654
-0.373,0.015100495176099734
-0.374,0.015028103965311235
-0.375,0.01495503253298002
-0.376,0.014881279323776957
-0.377,0.014806842782372915
-0.378,0.014731721353438757
-0.379,0.014655913481645353
-0.38,0.01457941761166357
-0.381,0.014502232188164271
-0.382,0.014424355655818325
-0.383,0.0143457864592966
-0.384,0.01426652308610111
-0.385,0.01418656411899228
-0.386,0.014105908143489922
-0.387,0.014024553745108014
-0.388,0.013942499509360542
-0.389,0.013859744021761487
-0.39,0.013776285867824832
-0.391,0.013692123633064556
-0.392,0.013607255902994643
-0.393,0.013521681263129075
-0.394,0.013435398298981834
-0.395,0.013348405596066901
-0.396,0.01326070173989826
-0.397,0.013172285315989891
-0.398,0.013083154909855777
-0.399,0.0129933091070099
-0.4,0.012902746492966242
-0.401,0.012811465653238785
-0.402,0.01271946517334151
-0.403,0.012626743638788402
-0.404,0.012533299635093439
-0.405,0.012439131747770605
-0.406,0.012344238562333881
-0.40700000000000003,0.012248618664297252
-0.40800000000000003,0.012152270639174697
-0.40900000000000003,0.0120551930724802
-0.41000000000000003,0.01195738454972774
-0.41100000000000003,0.01185884366766881
-0.41200000000000003,0.011759569106269496
-0.41300000000000003,0.011659559559210124
-0.41400000000000003,0.011558813717084716
-0.41500000000000004,0.011457330270487294
-0.41600000000000004,0.011355107910011878
-0.41700000000000004,0.01125214532625249
-0.41800000000000004,0.011148441209803153
-0.41900000000000004,0.011043994251257887
-0.42000000000000004,0.010938803141210714
-0.42100000000000004,0.010832866570255655
-0.42200000000000004,0.010726183228986733
-0.42300000000000004,0.010618751807997966
-0.42400000000000004,0.01051057099788338
-0.42500000000000004,0.010401639489236994
-0.42600000000000005,0.01029195597265283
-0.42700000000000005,0.010181519138724908
-0.42800000000000005,0.010070327678047252
-0.42900000000000005,0.009958380281213883
-0.43000000000000005,0.00984567563881882
-0.43100000000000005,0.009732212441456087
-0.43200000000000005,0.009617989379719706
-0.43300000000000005,0.009503005144203696
-0.43400000000000005,0.00938725842550208
-0.43500000000000005,0.00927074791420888
-0.43600000000000005,0.009153472300918116
-0.43700000000000006,0.009035430276223812
-0.43799999999999994,0.008916620531203958
-0.43899999999999995,0.00879704179754165
-0.43999999999999995,0.008676692846911131
-0.44099999999999995,0.00855557244679002
-0.44199999999999995,0.008433679364655937
-0.44299999999999995,0.008311012367986502
-0.44399999999999995,0.008187570224259333
-0.44499999999999995,0.00806335170095205
-0.44599999999999995,0.007938355565542274
-0.44699999999999995,0.007812580585507623
-0.44799999999999995,0.007686025528325716
-0.44899999999999995,0.007558689161474173
-0.44999999999999996,0.007430570252430614
-0.45099999999999996,0.007301667568672658
-0.45199999999999996,0.007171979877677925
-0.45299999999999996,0.007041505946924034
-0.45399999999999996,0.0069102445438886054
-0.45499999999999996,0.006778194436049257
-0.45599999999999996,0.00664535439088361
-0.45699999999999996,0.006511723175869283
-0.45799999999999996,0.006377299558483896
-0.45899999999999996,0.006242082306205068
-0.45999999999999996,0.006106070186510418
-0.46099999999999997,0.005969261966877567
-0.46199999999999997,0.0058316564147841326
-0.46299999999999997,0.005693252297707736
-0.46399999999999997,0.005554048383125996
-0.46499999999999997,0.005414043438516532
-0.46599999999999997,0.005273236265682433
-0.46699999999999997,0.005131625732147282
-0.46799999999999997,0.004989210640121967
-0.469,0.004845989788299021
-0.47,0.004701961975373554
-0.471,0.004557126002144168
-0.472,0.004411480674109741
-0.473,0.004265024797371854
-0.474,0.00411775717803209
-0.475,0.003969676622629673
-0.476,0.0038207819418882923
-0.477,0.0036710719487023343
-0.478,0.003520545455979832
-0.479,0.003369201276658947
-0.48,0.0032170382258891904
-0.481,0.0030640551223643587
-0.482,0.002910250785088825
-0.483,0.002755624033066964
-0.484,0.002600173685917868
-0.485,0.002443898567026195
-0.486,0.0022867975011647513
-0.487,0.002128869313107763
-0.488,0.001970112827845257
-0.489,0.0018105268728159285
-0.49,0.0016501111338551276
-0.491,0.001488861417116311
-0.492,0.0013267784043572148
-0.493,0.0011638620941572294
-0.494,0.0010001103920251257
-0.495,0.0008355214119381376
-0.496,0.0006700951538962642
-0.497,0.000503830868026179
-0.498,0.0003367256283247106
-0.499,0.00016877913983961223
-0.5,0.


==> data2.dat <==
%% LaTeX2e file `data2.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2025/01/17.
%%
R   M   rhoc
1.36246 -1.07323e-1 -0.0333333 %0.1
1.50358 -2.87331e-1 -0.0666667 %0.2
1.69282 -6.09531e-1 -0.1 %0.3
1.95898 -1.23998    -0.133333 %0.4
2.35863 -2.64039    -0.166667 %0.5
3.01745 -6.40059    -0.2 %0.6
4.27152 -2.01319e1  -0.233333 %0.7
7.34197 -1.08943e2  -0.266667 %0.8
20.604  -2.47503e3  -0.3 %0.9
62.6736 -6.99095e4 -0.316667 %0.95
198.445 -2.22012e6 -0.325 %0.975
937.05  -2.33743e8 -0.33 %0.99
9995.42 -2.83705e11 -0.3325 %0.9975


==> data3.dat <==
%% LaTeX2e file `data3.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2025/01/17.
%%
R   M   rhoc
0.230185    -1.60695e-3 -0.057735 %0.1
0.333038    -9.73283e-3 -0.11547 %0.2
0.424535    -3.02203e-2 -0.173205 %0.3
0.521143    -7.44206e-2 -0.23094 %0.4
0.637112    -1.69408e-1 -0.288675 %0.5
0.795236    -3.92732e-1 -0.34641 %0.6
1.04729 -1.03345    -0.404145 %0.7
1.55779 -3.79504    -0.46188 %0.8
3.27063 -3.77391e1  -0.519615 %0.9
7.44996 4.53867e2   -0.548483 %0.95
17.9605 -6.38166e3  -0.562917 %0.975
60.2123 -2.40617e5  -0.571577 %0.99
390.782 -6.57809e7 -0.575907 %0.9975
1352.23 -2.72554e9  -0.576773 %0.999
8693.75 -7.24301e11 -0.577206 %0.99975


==> data4.dat <==
%% LaTeX2e file `data4.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2025/01/17.
%%
R   M   rhoc
0.0597373   -4.10832e-5 -0.0693361 %0.1
0.120092    -6.6763e-4  -0.138672 %0.2
0.182649    -3.5228e-3  -0.208008 %0.3
0.25044 -1.21052e-2 -0.277345 %0.4
0.328886    -3.42462e-2 -0.346681 %0.5
0.428544    -9.07597e-2 -0.416017 %0.6
0.573818    -2.53136e-1 -0.485353 %0.7
0.83931 -8.96184e-1 -0.554689 %0.8
1.62515 -7.13487    -0.624025 %0.9
3.34033 -6.37158e1  -0.658693 %0.95
7.27578 -6.63137e2  -0.676027 %0.975
21.5437 -1.72451e4  -0.686428 %0.99
117.291 -2.7835e6   -0.691628 %0.9975
362.97  -8.24924e7  -0.692668 %0.999
1984.24 -1.34768e10 -0.693188 %0.99975
5891.3  -3.52723e11 -0.693292 %0.9999


==> data5.dat <==
%% LaTeX2e file `data5.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2025/01/17.
%%
R   M   rhoc
0.0171238   -1.17211e-6 -0.0759836 %0.1
0.048485    -5.32134e-5  -0.151967 %0.2
0.0894782   -5.01678e-4 -0.227951 %0.3
0.139507    -2.53507e-3 -0.303934 %0.4
0.200381    -9.38859e-3 -0.379918 %0.5
0.277874    -3.00279e-2 -0.455901 %0.6
0.387093    -9.45515e-2 -0.531885 %0.7
0.575058    -3.52579e-1 -0.607869 %0.8
1.08616 -2.63204    -0.683852 %0.9
2.12219 -2.03319e1  -0.721844 %0.95
4.37541 -1.80009e2  -0.74084 %0.975
12.1061 -3.82349e3  -0.752237 %0.99
60.3156 -4.73057e5  -0.757936 %0.9975
176.731 -1.19006e7  -0.759076 %0.999
894.579 -1.54343e9  -0.759646 %0.99975
2559.81 -3.61622e10 -0.75976 %0.9999
5511.1  -3.60867e11 -0.759798 %0.99995


==> dataIa.dat <==
%% LaTeX2e file `dataIa.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2025/01/17.
%%
a   Ia
1.e-1 9.85167e-5
2.e-1 1.50815e-3
3.e-1 7.1077e-3
4.e-1 2.04042e-2
5.e-1 4.42973e-2
6.e-1 8.02609e-2
7.e-1 1.2814e-1
8.e-1 1.86447e-1
9.e-1 2.52895e-1
1.e0 3.24928e-1
1.1e0 4.00107e-1
1.2e0 4.76344e-1
1.3e0 5.51982e-1
1.4e0 6.25793e-1
1.5e0 6.9693e-1
1.6e0 7.64852e-1
1.7e0 8.29255e-1
1.8e0 8.90014e-1
1.9e0 9.47124e-1
2.e0 1.00067e0
2.1e0 1.05078e0
2.2e0 1.09764e0
2.3e0 1.14143e0
2.4e0 1.18235e0
2.5e0 1.22058e0
2.6e0 1.25633e0
2.7e0 1.28977e0
2.8e0 1.32107e0
2.9e0 1.35039e0
3.e0 1.37789e0
3.1e0 1.40369e0
3.2e0 1.42793e0
3.3e0 1.45072e0
3.4e0 1.47218e0
3.5e0 1.49239e0
3.6e0 1.51146e0
3.7e0 1.52945e0
3.8e0 1.54646e0
3.9e0 1.56254e0
4.e0 1.57777e0
4.1e0 1.5922e0
4.2e0 1.60589e0
4.3e0 1.61888e0
4.4e0 1.63123e0
4.5e0 1.64297e0
4.6e0 1.65414e0
4.7e0 1.66478e0
4.8e0 1.67493e0
4.9e0 1.68461e0
5.e0 1.69384e0
5.1e0 1.70267e0
5.2e0 1.7111e0
5.3e0 1.71918e0
5.4e0 1.7269e0
5.5e0 1.7343e0
5.6e0 1.7414e0
5.7e0 1.7482e0
5.8e0 1.75473e0
5.9e0 1.761e0
6.e0 1.76702e0
6.1e0 1.77281e0
6.2e0 1.77838e0
6.3e0 1.78374e0
6.4e0 1.7889e0
6.5e0 1.79387e0
6.6e0 1.79866e0
6.7e0 1.80328e0
6.8e0 1.80774e0
6.9e0 1.81204e0
7.e0 1.81619e0
7.1e0 1.8202e0
7.2e0 1.82408e0
7.3e0 1.82783e0
7.4e0 1.83145e0
7.5e0 1.83496e0
7.6e0 1.83835e0
7.7e0 1.84164e0
7.8e0 1.84482e0
7.9e0 1.84791e0
8.e0 1.8509e0
8.1e0 1.8538e0
8.2e0 1.85661e0
8.3e0 1.85934e0
8.4e0 1.86199e0
8.5e0 1.86456e0
8.6e0 1.86705e0
8.7e0 1.86948e0
8.8e0 1.87184e0
8.9e0 1.87413e0
9.e0 1.87636e0
9.1e0 1.87852e0
9.2e0 1.88063e0
9.3e0 1.88269e0
9.4e0 1.88468e0
9.5e0 1.88663e0
9.6e0 1.88852e0
9.7e0 1.89037e0
9.8e0 1.89216e0
9.9e0 1.89392e0
1.e1 1.89562e0


==> datapos43.dat <==
%% LaTeX2e file `datapos43.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2025/01/17.
%%
R   M   rhoc
83.2326e3 4.55301e0 100.e-15
68.4409e3 4.55266e0 177.828e-15
56.039e3 4.55224e0 316.228e-15
45.8967e3 4.55171e0 562.341e-15
37.9361e3 4.55114e0 1.e-12
32.069e3 4.55034e0 1.77828e-12
25.8822e3 4.54943e0 3.16228e-12
21.592e3 4.54836e0 5.62341e-12
17.4132e3 4.54698e0 10.e-12
14.677e3 4.54536e0 17.7828e-12
11.5281e3 4.5433e0 31.6228e-12
10.1427e3 4.54103e0 56.2341e-12
8.19634e3 4.53814e0 100.e-12
6.76216e3 4.53466e0 177.828e-12
5.54838e3 4.53046e0 316.228e-12
4.67193e3 4.52538e0 562.341e-12
3.82664e3 4.51918e0 1.e-9
3.12223e3 4.51172e0 1.77828e-9
2.59725e3 4.50273e0 3.16228e-9
2.1803e3 4.49187e0 5.62341e-9
1.7563e3 4.47881e0 10.e-9
1.4735e3 4.46299e0 17.7828e-9
1.19057e3 4.44401e0 31.6228e-9
996.198e0 4.42116e0 56.2341e-9
825.707e0 4.39369e0 100.e-9
680.508e0 4.36085e0 177.828e-9
551.127e0 4.32158e0 316.228e-9
462.102e0 4.27488e0 562.341e-9
389.179e0 4.21924e0 1.e-6
312.093e0 4.15352e0 1.77828e-6
260.995e0 4.07613e0 3.16228e-6
210.956e0 3.98554e0 5.62341e-6
173.751e0 3.88023e0 10.e-6
142.895e0 3.75872e0 17.7828e-6
118.177e0 3.6199e0 31.6228e-6
95.406e0 3.46295e0 56.2341e-6
78.5533e0 3.28773e0 100.e-6
64.5738e0 3.09499e0 177.828e-6
53.7882e0 2.88636e0 316.228e-6
44.5291e0 2.66465e0 562.341e-6
36.671e0 2.43386e0 1.e-3
32.5882e0 2.19901e0 1.77828e-3
26.7458e0 1.96586e0 3.16228e-3
22.848e0 1.74057e0 5.62341e-3
20.276e0 1.52931e0 10.e-3
19.5804e0 1.3382e0 17.7828e-3
20.3407e0 1.17328e0 31.6228e-3
22.5497e0 1.04253e0 56.2341e-3
31.5807e0 961.53e-3 100.e-3
63.9494e0 973.458e-3 177.828e-3
118.225e0 1.15321e0 316.228e-3
123.308e0 1.37617e0 562.341e-3
95.7668e0 1.48267e0 1.e0
80.0651e0 1.50036e0 1.77828e0
72.1087e0 1.47626e0 3.16228e0
66.2217e0 1.43992e0 5.62341e0
64.3502e0 1.40695e0 10.e0
64.242e0 1.3836e0 17.7828e0
64.1545e0 1.37041e0 31.6228e0
63.0833e0 1.36496e0 56.2341e0
64.4172e0 1.36389e0 100.e0
65.665e0 1.3647e0 177.828e0
65.4291e0 1.36593e0 316.228e0
68.1685e0 1.36703e0 562.341e0
68.8376e0 1.36792e0 1.e3
68.5018e0 1.36831e0 1.77828e3
64.3121e0 1.36853e0 3.16228e3
67.331e0 1.36875e0 5.62341e3
67.1377e0 1.36874e0 10.e3


==> datapos43select.dat <==
%% LaTeX2e file `datapos43select.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2025/01/17.
%%
R   M   rhoc
36.671e0 2.43386e0 1.e-3
123.308e0 1.37617e0 562.341e-3
64.3502e0 1.40695e0 10.e0


==> datapos53.dat <==
%% LaTeX2e file `datapos53.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2025/01/17.
%%
R   M   rhoc
49.2951e0 94.0541e-6 1.e-9
45.7679e0 125.125e-6 1.77828e-9
40.3208e0 167.695e-6 3.16228e-9
37.679e0 224.139e-6 5.62341e-9
33.9202e0 299.367e-6 10.e-9
30.4065e0 400.442e-6 17.7828e-9
28.1487e0 536.481e-6 31.6228e-9
26.0147e0 713.248e-6 56.2341e-9
23.4227e0 953.043e-6 100.e-9
21.269e0 1.27313e-3 177.828e-9
19.5948e0 1.69618e-3 316.228e-9
17.7591e0 2.26392e-3 562.341e-9
16.1499e0 3.02097e-3 1.e-6
14.6111e0 4.02778e-3 1.77828e-6
13.2083e0 5.36705e-3 3.16228e-6
12.2037e0 7.1569e-3 5.62341e-6
11.0325e0 9.5335e-3 10.e-6
10.0153e0 12.6937e-3 17.7828e-6
9.13367e0 16.8886e-3 31.6228e-6
8.18315e0 22.4468e-3 56.2341e-6
7.51854e0 29.7902e-3 100.e-6
6.7927e0 39.4368e-3 177.828e-6
6.13716e0 52.0317e-3 316.228e-6
5.57296e0 68.3247e-3 562.341e-6
5.02097e0 89.0868e-3 1.e-3
4.51734e0 115.003e-3 1.77828e-3
4.05708e0 146.386e-3 3.16228e-3
3.60428e0 182.735e-3 5.62341e-3
3.17921e0 222.187e-3 10.e-3
2.78213e0 261.05e-3 17.7828e-3
2.40213e0 293.924e-3 31.6228e-3
2.05819e0 314.914e-3 56.2341e-3
1.7416e0 319.911e-3 100.e-3
1.46721e0 308.751e-3 177.828e-3
1.2432e0 285.534e-3 316.228e-3
1.07374e0 256.756e-3 562.341e-3
962.737e-3 228.753e-3 1.e0
905.187e-3 206.064e-3 1.77828e0
898.315e-3 190.968e-3 3.16228e0
920.167e-3 183.412e-3 5.62341e0
951.656e-3 181.271e-3 10.e0
975.495e-3 181.68e-3 17.7828e0
989.162e-3 182.648e-3 31.6228e0
995.1e-3 183.402e-3 56.2341e0
997.004e-3 183.844e-3 100.e0
997.655e-3 184.068e-3 177.828e0
998.605e-3 184.173e-3 316.228e0
998.279e-3 184.219e-3 562.341e0
998.994e-3 184.24e-3 1.e3
998.603e-3 184.248e-3 1.77828e3
997.538e-3 184.251e-3 3.16228e3
998.32e-3 184.252e-3 5.62341e3
996.616e-3 184.254e-3 10.e3
998.851e-3 184.254e-3 17.7828e3
998.513e-3 184.254e-3 31.6228e3


==> datapos53select.dat <==
%% LaTeX2e file `datapos53select.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2025/01/17.
%%
R   M   rhoc
3.17921e0 222.187e-3 10.e-3
1.07374e0 256.756e-3 562.341e-3


==> datapos63.dat <==
%% LaTeX2e file `datapos63.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2025/01/17.
%%
R   M   rhoc
1.26104e0 24.3792e-6 10.e-6
1.25508e0 43.8373e-6 17.7828e-6
1.25439e0 78.6277e-6 31.6228e-6
1.25283e0 140.498e-6 56.2341e-6
1.25356e0 249.658e-6 100.e-6
1.25281e0 444.264e-6 177.828e-6
1.25215e0 789.932e-6 316.228e-6
1.25171e0 1.40327e-3 562.341e-6
1.25071e0 2.4886e-3 1.e-3
1.24816e0 4.40156e-3 1.77828e-3
1.24423e0 7.75342e-3 3.16228e-3
1.2373e0 13.5567e-3 5.62341e-3
1.22521e0 23.4028e-3 10.e-3
1.20464e0 39.5305e-3 17.7828e-3
1.17045e0 64.3844e-3 31.6228e-3
1.11633e0 98.9746e-3 56.2341e-3
1.03689e0 139.743e-3 100.e-3
932.18e-3 176.511e-3 177.828e-3
812.347e-3 197.088e-3 316.228e-3
695.941e-3 197.331e-3 562.341e-3
601.059e-3 184.088e-3 1.e0
537.36e-3 167.65e-3 1.77828e0
504.09e-3 154.767e-3 3.16228e0
492.38e-3 147.313e-3 5.62341e0
490.906e-3 144.02e-3 10.e0
492.043e-3 142.878e-3 17.7828e0
493.083e-3 142.559e-3 31.6228e0
493.65e-3 142.489e-3 56.2341e0
493.9e-3 142.48e-3 100.e0
494.001e-3 142.481e-3 177.828e0
494.039e-3 142.484e-3 316.228e0
494.053e-3 142.485e-3 562.341e0
494.063e-3 142.485e-3 1.e3


==> datapos63select.dat <==
%% LaTeX2e file `datapos63select.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2025/01/17.
%%
R   M   rhoc
1.17045e0 64.3844e-3 31.6228e-3
537.36e-3 167.65e-3 1.77828e0


==> l025.csv <==
5.,0.
4.88475,0.0040748
4.7695,0.0081495
4.65426,0.0122243
4.53902,0.016299
4.42378,0.0203738
4.30854,0.0244485
4.19331,0.0285234
4.07808,0.0325982
3.96286,0.0366731
3.84764,0.040748
3.73243,0.044823
3.61722,0.048898
3.50203,0.0529731
3.38684,0.0570484
3.27166,0.0611239
3.15649,0.0651996
3.04134,0.0692755
2.9262,0.0733518
2.81108,0.0774287
2.69598,0.081506
2.5809,0.0855841
2.46586,0.0896631
2.35084,0.0937434
2.23588,0.0978255
2.12096,0.10191
2.00611,0.105997
1.89134,0.110089
1.77667,0.114187
1.66213,0.118293
1.54776,0.122411
1.43362,0.126547
1.31978,0.130711
1.20637,0.134916
1.09356,0.139191
0.981703,0.143588
0.882732,0.149939
0.799909,0.159011
0.727721,0.170178
0.662482,0.182955
0.601543,0.196906
0.542887,0.211588
0.484902,0.226517
0.426267,0.241123
0.3659,0.254727
0.302969,0.266517
0.23694,0.275544
0.167676,0.280758
0.0955437,0.281099
0.0214838,0.275668
-0.0530461,0.263942
-0.126319,0.245963
-0.196727,0.22236
-0.263127,0.194177
-0.324998,0.162608
-0.382413,0.128772
-0.435903,0.093584
-0.486326,0.0577137
-0.534766,0.0215882
-0.582481,-0.0145834
-0.63091,-0.0507877
-0.681727,-0.0871982
-0.736965,-0.124188
-0.799233,-0.162378
-0.87212,-0.202743
-0.960953,-0.246838
-1.06242,-0.294109
-1.16482,-0.341635
-1.2678,-0.389331
-1.37119,-0.437151
-1.47488,-0.485065
-1.57877,-0.53305
-1.68283,-0.581089
-1.78702,-0.62917
-1.89129,-0.677286
-1.99565,-0.725428
-2.10006,-0.773593
-2.20453,-0.821775
-2.30903,-0.869973
-2.41357,-0.918183
-2.51814,-0.966403
-2.62272,-1.01463
-2.72733,-1.06287
-2.83195,-1.11111
-2.93659,-1.15936
-3.04124,-1.20762
-3.1459,-1.25587
-3.25057,-1.30413
-3.35525,-1.3524
-3.45994,-1.40067
-3.56463,-1.44894
-3.66933,-1.49721
-3.77403,-1.54548
-3.87873,-1.59376
-3.98345,-1.64204
-4.08816,-1.69032
-4.19288,-1.7386
-4.2976,-1.78688
-4.40232,-1.83516
-4.50704,-1.88345
-4.61177,-1.93173


==> l050.csv <==
5.,0.
4.89317,0.00755419
4.78635,0.0151083
4.67954,0.0226625
4.57274,0.0302167
4.46595,0.037771
4.35917,0.0453254
4.2524,0.0528799
4.14564,0.0604346
4.0389,0.0679895
3.93218,0.0755448
3.82548,0.0831003
3.71879,0.0906563
3.61214,0.0982129
3.5055,0.10577
3.3989,0.113328
3.29233,0.120888
3.1858,0.128448
3.07931,0.136011
2.97287,0.143576
2.86649,0.151143
2.76017,0.158714
2.65394,0.166289
2.54779,0.17387
2.44174,0.181459
2.33582,0.189056
2.23005,0.196666
2.12446,0.204291
2.01909,0.211937
1.91397,0.219611
1.80919,0.227323
1.7048,0.235085
1.60093,0.242918
1.4977,0.25085
1.39531,0.258923
1.29402,0.2672
1.19418,0.275779
1.09629,0.284812
1.00106,0.294541
0.910971,0.305834
0.833767,0.321471
0.766436,0.340888
0.705694,0.363212
0.649273,0.38774
0.595557,0.413867
0.543387,0.441054
0.491936,0.468811
0.440638,0.496702
0.389133,0.52435
0.337228,0.551453
0.284864,0.577801
0.232079,0.603293
0.178974,0.627962
0.125679,0.651981
0.0723185,0.675689
0.0189709,0.699598
-0.0343618,0.724427
-0.0877956,0.751126
-0.141609,0.780945
-0.196304,0.815533
-0.252705,0.857118
-0.312121,0.908837
-0.375935,0.973419
-0.441641,1.04303
-0.508415,1.11518
-0.576016,1.18916
-0.644263,1.26447
-0.713014,1.34077
-0.782163,1.41782
-0.851628,1.49544
-0.921347,1.57352
-0.991272,1.65194
-1.06137,1.73065
-1.1316,1.80958
-1.20194,1.88869
-1.27239,1.96796
-1.34291,2.04735
-1.4135,2.12684
-1.48415,2.20643
-1.55485,2.28609
-1.6256,2.36581
-1.69638,2.44558
-1.76719,2.52541
-1.83803,2.60527
-1.9089,2.68517
-1.97979,2.7651
-2.0507,2.84506
-2.12163,2.92504
-2.19257,3.00505
-2.26352,3.08507
-2.33449,3.16511
-2.40547,3.24516
-2.47646,3.32523
-2.54746,3.40531
-2.61847,3.4854
-2.68948,3.5655
-2.7605,3.64561
-2.83153,3.72573
-2.90256,3.80586
-2.9736,3.88599
-3.04464,3.96613


==> l075.csv <==
5.,0.
4.90656,0.00991183
4.81313,0.0198236
4.71971,0.0297355
4.62631,0.0396474
4.53293,0.0495595
4.43957,0.0594718
4.34622,0.0693844
4.2529,0.0792973
4.1596,0.0892107
4.06633,0.0991245
3.97308,0.109039
3.87987,0.118955
3.78669,0.128871
3.69354,0.138789
3.60044,0.148708
3.50739,0.158629
3.41438,0.168553
3.32143,0.178479
3.22855,0.188409
3.13573,0.198343
3.043,0.208282
2.95035,0.218227
2.85781,0.228179
2.76537,0.238141
2.67307,0.248113
2.58092,0.2581
2.48893,0.268103
2.39715,0.278128
2.30558,0.288179
2.21428,0.298263
2.12329,0.308389
2.03266,0.318567
1.94246,0.328812
1.85276,0.339143
1.76367,0.349586
1.67531,0.360172
1.58782,0.370948
1.5014,0.381975
1.41628,0.393334
1.33277,0.405139
1.25122,0.417544
1.17209,0.430763
1.09596,0.445085
1.02348,0.4609
0.955445,0.478723
0.892698,0.499207
0.836247,0.523232
0.787289,0.551948
0.744677,0.585101
0.707439,0.622471
0.675112,0.664162
0.647651,0.710647
0.625398,0.762861
0.608753,0.821911
0.59642,0.886755
0.587401,0.956506
0.580937,1.0304
0.576421,1.10774
0.573379,1.18791
0.571452,1.27037
0.570372,1.35471
0.569938,1.44058
0.569999,1.5277
0.570444,1.61585
0.571188,1.70485
0.572169,1.79454
0.573336,1.88482
0.574654,1.9756
0.576092,2.06678
0.577628,2.15832
0.579245,2.25016
0.580928,2.34226
0.582666,2.43458
0.584449,2.52709
0.586272,2.61976
0.588126,2.71258
0.590009,2.80553
0.591914,2.89859
0.593841,2.99175
0.595784,3.085
0.597743,3.17832
0.599714,3.27172
0.601697,3.36517
0.60369,3.45868
0.605692,3.55225
0.607702,3.64585
0.609718,3.7395
0.61174,3.83318
0.613768,3.9269
0.6158,4.02065
0.617837,4.11443
0.619877,4.20823
0.621921,4.30206
0.623968,4.3959
0.626018,4.48977
0.628071,4.58365
0.630125,4.67755
0.632182,4.77147
0.634241,4.8654
0.636301,4.95935

